A Comparison of Public Causal Search Packages on Linear, Gaussian Data with No Latent Variables

We compare Tetrad (Java) algorithms to the other public software packages BNT (Bayes Net Toolbox, Matlab), pcalg (R), bnlearn (R) on the \vanilla" task of recovering DAG structure to the extent possible from data generated recursively from linear, Gaussian structure equation models (SEMs) with no latent variables, for random graphs, with no additional knowledge of variable order or adjacency structure, and without additional specification of intervention information. Each one of the above packages offers at least one implementation suitable to this purpose. We compare them on adjacency and orientation accuracy as well as time performance, for fixed datasets. We vary the number of variables, the number of samples, and the density of graph, for a total of 27 combinations, averaging all statistics over 10 runs, for a total of 270 datasets. All runs are carried out on the same machine and on their native platforms. An interactive visualization tool is provided for the reader who wishes to know more than can be documented explicitly in this report.

==> Comparison.txt <==
Sat Aug 05 09:28:34 EDT 2017

Algorithms:

1. PC ("Peter and Clark"), Priority Rule, using Fisher Z test, alpha = 0.01
2. PC ("Peter and Clark"), Priority Rule, using Fisher Z test, alpha = 0.001
3. PC-Stable ("Peter and Clark" Stable), Priority Rule, using Fisher Z test, alpha = 0.01
4. PC-Stable ("Peter and Clark" Stable), Priority Rule, using Fisher Z test, alpha = 0.001
5. PC-Stable-Max ("Peter and Clark"), Priority Rule, using Fisher Z test, alpha = 0.01
6. PC-Stable-Max ("Peter and Clark"), Priority Rule, using Fisher Z test, alpha = 0.001
7. CPC (Conservative "Peter and Clark"), Priority Rule, using Fisher Z test, alpha = 0.01
8. CPC (Conservative "Peter and Clark"), Priority Rule, using Fisher Z test, alpha = 0.001
9. CPC-Stable (Conservative "Peter and Clark" Stable), Priority Rule, using Fisher Z test, alpha = 0.01
10. CPC-Stable (Conservative "Peter and Clark" Stable), Priority Rule, using Fisher Z test, alpha = 0.001
11. FGES (Fast Greedy Equivalence Search) using Fisher Z Score, alpha = 0.001, faithfulnessAssumed = false
12. FGES (Fast Greedy Equivalence Search) using Fisher Z Score, alpha = 1.0E-4, faithfulnessAssumed = false
13. FGES (Fast Greedy Equivalence Search) using Fisher Z Score, alpha = 1.0E-8, faithfulnessAssumed = false
14. FGES (Fast Greedy Equivalence Search) using Sem BIC Score, penaltyDiscount = 2, faithfulnessAssumed = false
15. FGES (Fast Greedy Equivalence Search) using Sem BIC Score, penaltyDiscount = 4, faithfulnessAssumed = false
16. FGES (Fast Greedy Equivalence Search) using Fisher Z Score, alpha = 0.001, faithfulnessAssumed = true
17. FGES (Fast Greedy Equivalence Search) using Fisher Z Score, alpha = 1.0E-4, faithfulnessAssumed = true
18. FGES (Fast Greedy Equivalence Search) using Fisher Z Score, alpha = 1.0E-8, faithfulnessAssumed = true
19. FGES (Fast Greedy Equivalence Search) using Sem BIC Score, penaltyDiscount = 2, faithfulnessAssumed = true
20. FGES (Fast Greedy Equivalence Search) using Sem BIC Score, penaltyDiscount = 4, faithfulnessAssumed = true
21. MMPC alpha = 0.01
22. MMPC alpha = 0.001
23. GrowShrink alpha = 0.01
24. GrowShrink alpha = 0.001
25. IAMB alpha = 0.01
26. IAMB alpha = 0.001
27. Fast.IAMB alpha = 0.01
28. Fast.IAMB alpha = 0.001
29. Inter.IAMB alpha = 0.01
30. Inter.IAMB alpha = 0.001
31. si.hiton.pc alpha = 0.01
32. si.hiton.pc alpha = 0.001
33. MMHC
34. iamb alpha = 0.01.test=cor
35. iamb alpha = 0.001.test=cor
36. iamb alpha = 0.01.test=mi-g
37. iamb alpha = 0.001.test=mi-g
38. iamb alpha = 0.01.test=mi-g-sh
39. iamb alpha = 0.001.test=mi-g-sh
40. iamb alpha = 0.01.test=zf
41. iamb alpha = 0.001.test=zf
42. PC pcalg defaults alpha = 0.01
43. PC pcalg defaults alpha = 0.001
44. PC-Stable pcalg ncores=4 alpha = 0.01
45. PC-Stable pcalg ncores=4 alpha = 0.001
46. CPC pcalg defaults alpha = 0.01
47. CPC pcalg defaults alpha = 0.001
48. CPC pcalg majority.rule defaults alpha = 0.01
49. CPC pcalg majority.rule defaults alpha = 0.001
50. GES pcalg defaults 2*log(nrow(data)
51. GES pcalg defaults 4*log(nrow(data)
52. learn.struct.pdag.pc bnt alpha = 0.01
53. learn.struct.pdag.pc bnt alpha = 0.001


AVERAGE STATISTICS

All edges

  Sim  Alg  numMeasures  avgDegree  sampleSize    AP    AR   AHP   AHR  McAdj   McArrow         E
    1    1        50.00       2.00      100.00  0.95  0.67  0.59  0.28   0.79      0.11      0.03
    1    2        50.00       2.00      100.00  0.99  0.56  0.55  0.20   0.73      0.06      0.04
    1    3        50.00       2.00      100.00  0.95  0.66  0.56  0.28   0.79      0.08      0.01
    1    4        50.00       2.00      100.00  0.99  0.55  0.54  0.19   0.73      0.04      0.01
    1    5        50.00       2.00      100.00  0.95  0.66  0.86  0.31   0.79      0.35      0.04
    1    6        50.00       2.00      100.00  0.99  0.55  0.86  0.21   0.73      0.27      0.01
    1    7        50.00       2.00      100.00  0.95  0.67  0.99  0.15   0.79      0.27      0.01
    1    8        50.00       2.00      100.00  0.99  0.56  0.97  0.05   0.73      0.12      0.02
    1    9        50.00       2.00      100.00  0.95  0.66  0.99  0.15   0.79      0.26      0.01
    1   10        50.00       2.00      100.00  0.99  0.55  0.97  0.05   0.73      0.12      0.01
    1   11        50.00       2.00      100.00  0.95  0.73  0.85  0.42   0.83      0.40      0.02
    1   12        50.00       2.00      100.00  0.98  0.63  0.90  0.32   0.78      0.37   8.00E-3
    1   13        50.00       2.00      100.00  0.99  0.32  0.92  0.04   0.56      0.09   4.30E-3
    1   14        50.00       2.00      100.00  0.91  0.78  0.80  0.47   0.83      0.40      0.02
    1   15        50.00       2.00      100.00  0.98  0.57  0.88  0.23   0.74      0.29      0.01
    1   16        50.00       2.00      100.00  0.96  0.73  0.86  0.41   0.83      0.40      0.03
    1   17        50.00       2.00      100.00  0.98  0.63  0.90  0.31   0.78      0.37      0.06
    1   18        50.00       2.00      100.00  0.99  0.32  0.92  0.04   0.56      0.09   4.20E-3
    1   19        50.00       2.00      100.00  0.91  0.77  0.82  0.47   0.83      0.41      0.02
    1   20        50.00       2.00      100.00  0.98  0.57  0.88  0.23   0.74      0.29   8.80E-3
    1   21        50.00       2.00      100.00  0.95  0.66     *     -   0.78         -      0.09
    1   22        50.00       2.00      100.00  0.99  0.54     *     -   0.72         -      0.07
    1   23        50.00       2.00      100.00  0.96  0.67  0.85  0.27   0.79      0.30      0.14
    1   24        50.00       2.00      100.00  1.00  0.56  0.87  0.10   0.74      0.17      0.10
    1   25        50.00       2.00      100.00  0.96  0.67  0.82  0.28   0.80      0.28      0.06
    1   26        50.00       2.00      100.00  1.00  0.55  0.87  0.10   0.73      0.16      0.08
    1   27        50.00       2.00      100.00  0.96  0.67  0.83  0.27   0.79      0.28      0.11
    1   28        50.00       2.00      100.00  1.00  0.56  0.93  0.10   0.74      0.17      0.09
    1   29        50.00       2.00      100.00  0.96  0.67  0.82  0.28   0.80      0.28      0.11
    1   30        50.00       2.00      100.00  1.00  0.55  0.87  0.10   0.73      0.16      0.06
    1   31        50.00       2.00      100.00  0.95  0.67     *     -   0.79         -      0.03
    1   32        50.00       2.00      100.00  0.99  0.56     *     -   0.73         -      0.05
    1   33        50.00       2.00      100.00  0.83  0.74  0.61  0.54   0.78      0.24      0.13
    1   34        50.00       2.00      100.00  0.96  0.67  0.82  0.28   0.80      0.28      0.08
    1   35        50.00       2.00      100.00  1.00  0.55  0.87  0.10   0.73      0.16      0.06
    1   36        50.00       2.00      100.00  0.96  0.68  0.82  0.28   0.80      0.28      0.08
    1   37        50.00       2.00      100.00  1.00  0.57  0.88  0.11   0.74      0.18      0.06
    1   38        50.00       2.00      100.00  0.98  0.65  0.89  0.16   0.79      0.23      0.06
    1   39        50.00       2.00      100.00  1.00  0.53  0.86  0.06   0.72      0.11      0.05
    1   40        50.00       2.00      100.00  0.96  0.67  0.82  0.28   0.80      0.28      0.08
    1   41        50.00       2.00      100.00  1.00  0.56  0.87  0.10   0.74      0.16      0.06
    1   42        50.00       2.00      100.00  0.95  0.66  0.54  0.30   0.79      0.07      0.05
    1   43        50.00       2.00      100.00  0.99  0.55  0.53  0.23   0.73      0.03      0.04
    1   44        50.00       2.00      100.00  0.95  0.66  0.54  0.30   0.79      0.07      0.06
    1   45        50.00       2.00      100.00  0.99  0.55  0.53  0.23   0.73      0.03      0.05
    1   46        50.00       2.00      100.00  0.95  0.66  0.98  0.17   0.79      0.28      0.14
    1   47        50.00       2.00      100.00  0.99  0.55  0.97  0.06   0.73      0.13      0.07
    1   48        50.00       2.00      100.00  0.95  0.66  0.96  0.25   0.79      0.34      0.12
    1   49        50.00       2.00      100.00  0.99  0.55  0.97  0.12   0.73      0.22      0.07
    1   50        50.00       2.00      100.00  0.98  0.67  0.91  0.38   0.81      0.42      0.05
    1   51        50.00       2.00      100.00  0.99  0.32  0.97  0.10   0.55      0.21      0.02
    1   52        50.00       2.00      100.00  0.95  0.67  0.58  0.32   0.79      0.11      0.30
    1   53        50.00       2.00      100.00  0.99  0.56  0.58  0.25   0.74      0.09      0.30
    2    1        50.00       2.00      500.00  0.98  0.94  0.75  0.56   0.96      0.39      0.06
    2    2        50.00       2.00      500.00  1.00  0.91  0.73  0.50   0.95      0.34      0.02
    2    3        50.00       2.00      500.00  0.98  0.94  0.68  0.53   0.96      0.30      0.04
    2    4        50.00       2.00      500.00  1.00  0.90  0.67  0.48   0.95      0.26      0.04
    2    5        50.00       2.00      500.00  0.98  0.94  0.88  0.63   0.96      0.57      0.03
    2    6        50.00       2.00      500.00  1.00  0.90  0.91  0.59   0.95      0.57      0.02
    2    7        50.00       2.00      500.00  0.98  0.94  0.98  0.54   0.96      0.59      0.04
    2    8        50.00       2.00      500.00  1.00  0.91  0.98  0.45   0.95      0.53      0.03
    2    9        50.00       2.00      500.00  0.98  0.94  0.98  0.54   0.96      0.60      0.04
    2   10        50.00       2.00      500.00  1.00  0.90  0.98  0.45   0.95      0.53      0.02
    2   11        50.00       2.00      500.00  0.98  0.97  0.95  0.70   0.97      0.69      0.02
    2   12        50.00       2.00      500.00  0.99  0.95  0.97  0.69   0.97      0.69      0.02
    2   13        50.00       2.00      500.00  0.99  0.84  0.95  0.57   0.91      0.58      0.01
    2   14        50.00       2.00      500.00  0.99  0.95  0.95  0.69   0.97      0.68      0.02
    2   15        50.00       2.00      500.00  0.99  0.89  0.95  0.63   0.94      0.63      0.02
    2   16        50.00       2.00      500.00  0.98  0.96  0.95  0.70   0.97      0.69      0.02
    2   17        50.00       2.00      500.00  0.99  0.95  0.97  0.68   0.97      0.69      0.02
    2   18        50.00       2.00      500.00  0.99  0.83  0.95  0.56   0.91      0.57      0.01
    2   19        50.00       2.00      500.00  0.99  0.95  0.95  0.69   0.97      0.68      0.02
    2   20        50.00       2.00      500.00  0.99  0.89  0.95  0.63   0.94      0.63      0.02
    2   21        50.00       2.00      500.00  0.98  0.94     *     -   0.96         -      0.10
    2   22        50.00       2.00      500.00  1.00  0.90     *     -   0.95         -      0.10
    2   23        50.00       2.00      500.00  0.97  0.95  0.91  0.65   0.96      0.61      0.33
    2   24        50.00       2.00      500.00  1.00  0.90  0.90  0.57   0.94      0.54      0.22
    2   25        50.00       2.00      500.00  0.97  0.95  0.91  0.64   0.96      0.61      0.16
    2   26        50.00       2.00      500.00  1.00  0.90  0.90  0.56   0.95      0.54      0.13
    2   27        50.00       2.00      500.00  0.97  0.95  0.92  0.64   0.96      0.61      0.15
    2   28        50.00       2.00      500.00  1.00  0.90  0.90  0.56   0.95      0.54      0.14
    2   29        50.00       2.00      500.00  0.97  0.95  0.91  0.64   0.96      0.61      0.15
    2   30        50.00       2.00      500.00  1.00  0.90  0.90  0.56   0.95      0.54      0.13
    2   31        50.00       2.00      500.00  0.98  0.94     *     -   0.96         -      0.03
    2   32        50.00       2.00      500.00  1.00  0.91     *     -   0.95         -      0.06
    2   33        50.00       2.00      500.00  0.90  0.96  0.71  0.76   0.92      0.48      0.17
    2   34        50.00       2.00      500.00  0.97  0.95  0.91  0.64   0.96      0.61      0.16
    2   35        50.00       2.00      500.00  1.00  0.90  0.90  0.56   0.95      0.54      0.13
    2   36        50.00       2.00      500.00  0.97  0.95  0.91  0.64   0.96      0.60      0.16
    2   37        50.00       2.00      500.00  1.00  0.90  0.90  0.56   0.95      0.54      0.12
    2   38        50.00       2.00      500.00  0.99  0.94  0.90  0.62   0.97      0.58      0.19
    2   39        50.00       2.00      500.00  1.00  0.89  0.88  0.53   0.94      0.50      0.16
    2   40        50.00       2.00      500.00  0.97  0.95  0.91  0.64   0.96      0.61      0.16
    2   41        50.00       2.00      500.00  1.00  0.90  0.90  0.56   0.95      0.54      0.13
    2   42        50.00       2.00      500.00  0.98  0.94  0.75  0.63   0.96      0.42      0.08
    2   43        50.00       2.00      500.00  1.00  0.90  0.72  0.57   0.95      0.36      0.07
    2   44        50.00       2.00      500.00  0.98  0.94  0.75  0.63   0.96      0.42      0.07
    2   45        50.00       2.00      500.00  1.00  0.90  0.72  0.57   0.95      0.36      0.07
    2   46        50.00       2.00      500.00  0.98  0.94  0.98  0.56   0.96      0.61      0.37
    2   47        50.00       2.00      500.00  1.00  0.90  0.98  0.47   0.95      0.54      0.25
    2   48        50.00       2.00      500.00  0.98  0.94  0.96  0.65   0.96      0.66      0.29
    2   49        50.00       2.00      500.00  1.00  0.90  0.98  0.58   0.95      0.63      0.27
    2   50        50.00       2.00      500.00  0.99  0.94  0.96  0.70   0.97      0.70      0.06
    2   51        50.00       2.00      500.00  1.00  0.85  0.97  0.59   0.92      0.62      0.06
    2   52        50.00       2.00      500.00  0.98  0.94  0.78  0.64   0.96      0.47      0.38
    2   53        50.00       2.00      500.00  1.00  0.91  0.76  0.59   0.95      0.42      0.34
    3    1        50.00       2.00     1000.00  0.96  0.97  0.79  0.61   0.96      0.47      0.04
    3    2        50.00       2.00     1000.00  0.99  0.96  0.80  0.57   0.97      0.45      0.02
    3    3        50.00       2.00     1000.00  0.96  0.97  0.78  0.62   0.96      0.46      0.05
    3    4        50.00       2.00     1000.00  1.00  0.95  0.76  0.58   0.97      0.41      0.02
    3    5        50.00       2.00     1000.00  0.96  0.97  0.87  0.65   0.96      0.58      0.05
    3    6        50.00       2.00     1000.00  1.00  0.95  0.91  0.62   0.97      0.59      0.03
    3    7        50.00       2.00     1000.00  0.96  0.97  0.99  0.61   0.96      0.65      0.08
    3    8        50.00       2.00     1000.00  0.99  0.96  1.00  0.53   0.97      0.59      0.04
    3    9        50.00       2.00     1000.00  0.96  0.97  0.99  0.60   0.96      0.65      0.08
    3   10        50.00       2.00     1000.00  1.00  0.95  1.00  0.52   0.97      0.59      0.04
    3   11        50.00       2.00     1000.00  0.95  0.99  0.89  0.70   0.97      0.64      0.03
    3   12        50.00       2.00     1000.00  0.97  0.98  0.91  0.69   0.98      0.65      0.03
    3   13        50.00       2.00     1000.00  0.98  0.96  0.92  0.64   0.97      0.62      0.02
    3   14        50.00       2.00     1000.00  0.97  0.99  0.92  0.69   0.98      0.65      0.02
    3   15        50.00       2.00     1000.00  0.98  0.97  0.93  0.66   0.98      0.63      0.01
    3   16        50.00       2.00     1000.00  0.95  0.98  0.89  0.70   0.97      0.64      0.03
    3   17        50.00       2.00     1000.00  0.97  0.98  0.92  0.69   0.98      0.66      0.03
    3   18        50.00       2.00     1000.00  0.98  0.95  0.93  0.63   0.96      0.61      0.02
    3   19        50.00       2.00     1000.00  0.98  0.98  0.93  0.69   0.98      0.66      0.02
    3   20        50.00       2.00     1000.00  0.98  0.97  0.93  0.65   0.97      0.63      0.01
    3   21        50.00       2.00     1000.00  0.96  0.97     *     -   0.96         -      0.16
    3   22        50.00       2.00     1000.00  1.00  0.95     *     -   0.97         -      0.13
    3   23        50.00       2.00     1000.00  0.96  0.98  0.89  0.69   0.96      0.62      0.53
    3   24        50.00       2.00     1000.00  1.00  0.97  0.93  0.66   0.98      0.63      0.37
    3   25        50.00       2.00     1000.00  0.95  0.98  0.89  0.70   0.96      0.63      0.20
    3   26        50.00       2.00     1000.00  1.00  0.97  0.93  0.66   0.98      0.63      0.18
    3   27        50.00       2.00     1000.00  0.95  0.98  0.89  0.70   0.96      0.63      0.20
    3   28        50.00       2.00     1000.00  1.00  0.96  0.93  0.65   0.98      0.63      0.17
    3   29        50.00       2.00     1000.00  0.95  0.98  0.89  0.70   0.96      0.63      0.20
    3   30        50.00       2.00     1000.00  1.00  0.97  0.93  0.66   0.98      0.63      0.19
    3   31        50.00       2.00     1000.00  0.95  0.97     *     -   0.96         -      0.05
    3   32        50.00       2.00     1000.00  0.99  0.96     *     -   0.97         -      0.08
    3   33        50.00       2.00     1000.00  0.90  0.98  0.71  0.77   0.94      0.48      0.27
    3   34        50.00       2.00     1000.00  0.95  0.98  0.89  0.70   0.96      0.63      0.20
    3   35        50.00       2.00     1000.00  1.00  0.97  0.93  0.66   0.98      0.63      0.17
    3   36        50.00       2.00     1000.00  0.95  0.98  0.89  0.70   0.96      0.63      0.20
    3   37        50.00       2.00     1000.00  1.00  0.97  0.93  0.66   0.98      0.63      0.17
    3   38        50.00       2.00     1000.00  0.97  0.98  0.92  0.68   0.97      0.64      0.32
    3   39        50.00       2.00     1000.00  1.00  0.97  0.92  0.65   0.98      0.62      0.26
    3   40        50.00       2.00     1000.00  0.95  0.98  0.89  0.70   0.96      0.63      0.20
    3   41        50.00       2.00     1000.00  1.00  0.97  0.93  0.66   0.98      0.63      0.16
    3   42        50.00       2.00     1000.00  0.96  0.97  0.69  0.61   0.96      0.35      0.11
    3   43        50.00       2.00     1000.00  1.00  0.95  0.68  0.56   0.97      0.30      0.09
    3   44        50.00       2.00     1000.00  0.96  0.97  0.69  0.61   0.96      0.35      0.11
    3   45        50.00       2.00     1000.00  1.00  0.95  0.68  0.56   0.97      0.30      0.09
    3   46        50.00       2.00     1000.00  0.96  0.97  0.99  0.61   0.96      0.65      0.61
    3   47        50.00       2.00     1000.00  1.00  0.95  0.99  0.52   0.97      0.59      0.37
    3   48        50.00       2.00     1000.00  0.96  0.97  0.96  0.68   0.96      0.68      0.45
    3   49        50.00       2.00     1000.00  1.00  0.95  0.96  0.64   0.97      0.66      0.39
    3   50        50.00       2.00     1000.00  0.99  0.99  0.96  0.71   0.99      0.70      0.07
    3   51        50.00       2.00     1000.00  0.99  0.94  0.96  0.64   0.96      0.65      0.07
    3   52        50.00       2.00     1000.00  0.96  0.97  0.71  0.61   0.96      0.37      0.42
    3   53        50.00       2.00     1000.00  1.00  0.96  0.71  0.57   0.97      0.35      0.36
    4    1        50.00       4.00      100.00  0.98  0.48  0.57  0.21   0.67      0.06   9.70E-3
    4    2        50.00       4.00      100.00  0.99  0.39  0.52  0.15   0.60      0.01   4.70E-3
    4    3        50.00       4.00      100.00  0.99  0.46  0.51  0.19   0.66      0.01   9.30E-3
    4    4        50.00       4.00      100.00  0.99  0.37  0.48  0.13   0.59     -0.02   4.20E-3
    4    5        50.00       4.00      100.00  0.99  0.46  0.78  0.24   0.66      0.24      0.01
    4    6        50.00       4.00      100.00  0.99  0.37  0.80  0.14   0.59      0.18   4.50E-3
    4    7        50.00       4.00      100.00  0.98  0.48  0.94  0.09   0.67      0.19      0.01
    4    8        50.00       4.00      100.00  0.99  0.39  0.98  0.05   0.60      0.15      0.02
    4    9        50.00       4.00      100.00  0.99  0.46  0.94  0.09   0.66      0.19      0.01
    4   10        50.00       4.00      100.00  0.99  0.37  0.98  0.05   0.59      0.15   4.50E-3
    4   11        50.00       4.00      100.00  0.92  0.66  0.76  0.49   0.76      0.37      0.02
    4   12        50.00       4.00      100.00  0.95  0.55  0.80  0.37   0.71      0.33      0.02
    4   13        50.00       4.00      100.00  0.98  0.28  0.84  0.07   0.51      0.14   5.20E-3
    4   14        50.00       4.00      100.00  0.87  0.72  0.72  0.56   0.78      0.37      0.04
    4   15        50.00       4.00      100.00  0.97  0.49  0.82  0.32   0.67      0.31      0.01
    4   16        50.00       4.00      100.00  0.93  0.59  0.77  0.43   0.73      0.34      0.01
    4   17        50.00       4.00      100.00  0.95  0.51  0.79  0.33   0.68      0.30   8.00E-3
    4   18        50.00       4.00      100.00  0.99  0.27  0.88  0.06   0.50      0.13   3.70E-3
    4   19        50.00       4.00      100.00  0.90  0.65  0.73  0.49   0.75      0.34      0.02
    4   20        50.00       4.00      100.00  0.97  0.45  0.81  0.27   0.65      0.28   7.50E-3
    4   21        50.00       4.00      100.00  0.99  0.45     *     -   0.65         -      0.10
    4   22        50.00       4.00      100.00  1.00  0.36     *     -   0.58         -      0.08
    4   23        50.00       4.00      100.00  0.98  0.48  0.70  0.23   0.67      0.18      0.26
    4   24        50.00       4.00      100.00  1.00  0.36  0.85  0.12   0.58      0.18      0.15
    4   25        50.00       4.00      100.00  0.99  0.48  0.76  0.22   0.67      0.20      0.12
    4   26        50.00       4.00      100.00  1.00  0.37  0.83  0.11   0.59      0.16      0.10
    4   27        50.00       4.00      100.00  0.98  0.49  0.66  0.25   0.68      0.15      0.15
    4   28        50.00       4.00      100.00  1.00  0.37  0.80  0.10   0.59      0.15      0.11
    4   29        50.00       4.00      100.00  0.99  0.48  0.76  0.22   0.67      0.20      0.13
    4   30        50.00       4.00      100.00  1.00  0.37  0.83  0.10   0.59      0.16      0.10
    4   31        50.00       4.00      100.00  0.99  0.47     *     -   0.67         -      0.03
    4   32        50.00       4.00      100.00  0.99  0.38     *     -   0.60         -      0.03
    4   33        50.00       4.00      100.00  0.96  0.55  0.68  0.39   0.71      0.24      0.15
    4   34        50.00       4.00      100.00  0.99  0.48  0.76  0.22   0.67      0.20      0.14
    4   35        50.00       4.00      100.00  1.00  0.37  0.83  0.11   0.59      0.16      0.10
    4   36        50.00       4.00      100.00  0.99  0.49  0.70  0.25   0.68      0.18      0.15
    4   37        50.00       4.00      100.00  1.00  0.38  0.83  0.11   0.60      0.17      0.09
    4   38        50.00       4.00      100.00  1.00  0.46  0.73  0.20   0.66      0.18      0.10
    4   39        50.00       4.00      100.00  1.00  0.35  0.93  0.05   0.57      0.14      0.07
    4   40        50.00       4.00      100.00  0.99  0.48  0.75  0.22   0.67      0.20      0.13
    4   41        50.00       4.00      100.00  1.00  0.37  0.81  0.11   0.59      0.16      0.10
    4   42        50.00       4.00      100.00  0.99  0.46  0.56  0.24   0.66      0.07      0.09
    4   43        50.00       4.00      100.00  0.99  0.37  0.50  0.16   0.59   5.42E-3      0.06
    4   44        50.00       4.00      100.00  0.99  0.46  0.56  0.24   0.66      0.07      0.09
    4   45        50.00       4.00      100.00  0.99  0.37  0.50  0.16   0.59   5.42E-3      0.06
    4   46        50.00       4.00      100.00  0.99  0.46  0.94  0.09   0.66      0.19      0.31
    4   47        50.00       4.00      100.00  0.99  0.37  0.98  0.05   0.59      0.15      0.11
    4   48        50.00       4.00      100.00  0.99  0.46  0.84  0.22   0.66      0.27      0.23
    4   49        50.00       4.00      100.00  0.99  0.37  0.91  0.10   0.59      0.19      0.13
    4   50        50.00       4.00      100.00  0.97  0.59  0.84  0.44   0.74      0.41      0.08
    4   51        50.00       4.00      100.00  0.99  0.28  0.93  0.14   0.50      0.24      0.04
    4   52        50.00       4.00      100.00  0.98  0.48  0.60  0.27   0.67      0.11      0.38
    4   53        50.00       4.00      100.00  0.99  0.38  0.57  0.19   0.60      0.07      0.31
    5    1        50.00       4.00      500.00  0.98  0.79  0.68  0.49   0.87      0.27      0.07
    5    2        50.00       4.00      500.00  0.99  0.72  0.66  0.42   0.83      0.22      0.04
    5    3        50.00       4.00      500.00  0.98  0.78  0.65  0.46   0.87      0.22      0.08
    5    4        50.00       4.00      500.00  0.99  0.72  0.64  0.41   0.83      0.19      0.05
    5    5        50.00       4.00      500.00  0.98  0.78  0.82  0.58   0.87      0.48      0.11
    5    6        50.00       4.00      500.00  0.99  0.72  0.84  0.53   0.83      0.46      0.07
    5    7        50.00       4.00      500.00  0.98  0.79  0.93  0.47   0.87      0.50      0.21
    5    8        50.00       4.00      500.00  0.99  0.72  0.93  0.38   0.83      0.44      0.10
    5    9        50.00       4.00      500.00  0.98  0.78  0.94  0.47   0.87      0.51      0.16
    5   10        50.00       4.00      500.00  0.99  0.72  0.93  0.38   0.83      0.44      0.06
    5   11        50.00       4.00      500.00  0.85  0.94  0.76  0.78   0.89      0.57      0.13
    5   12        50.00       4.00      500.00  0.88  0.92  0.79  0.77   0.89      0.58      0.10
    5   13        50.00       4.00      500.00  0.93  0.81  0.82  0.65   0.86      0.53      0.05
    5   14        50.00       4.00      500.00  0.86  0.93  0.77  0.77   0.89      0.57      0.05
    5   15        50.00       4.00      500.00  0.91  0.86  0.81  0.70   0.87      0.55      0.03
    5   16        50.00       4.00      500.00  0.86  0.91  0.76  0.75   0.87      0.55      0.08
    5   17        50.00       4.00      500.00  0.89  0.87  0.80  0.72   0.87      0.56      0.08
    5   18        50.00       4.00      500.00  0.94  0.73  0.82  0.57   0.82      0.48      0.03
    5   19        50.00       4.00      500.00  0.86  0.90  0.77  0.74   0.87      0.55      0.04
    5   20        50.00       4.00      500.00  0.92  0.79  0.81  0.63   0.84      0.51      0.03
    5   21        50.00       4.00      500.00  0.98  0.77     *     -   0.86         -      0.25
    5   22        50.00       4.00      500.00  0.99  0.71     *     -   0.83         -      0.23
    5   23        50.00       4.00      500.00  0.99  0.80  0.80  0.59   0.88      0.46      1.75
    5   24        50.00       4.00      500.00  1.00  0.73  0.78  0.52   0.84      0.40      0.94
    5   25        50.00       4.00      500.00  0.99  0.80  0.82  0.59   0.88      0.48      0.67
    5   26        50.00       4.00      500.00  1.00  0.73  0.80  0.53   0.85      0.42      0.39
    5   27        50.00       4.00      500.00  0.99  0.80  0.81  0.59   0.88      0.48      0.81
    5   28        50.00       4.00      500.00  1.00  0.74  0.79  0.53   0.85      0.41      0.41
    5   29        50.00       4.00      500.00  0.99  0.80  0.82  0.60   0.88      0.49      0.73
    5   30        50.00       4.00      500.00  1.00  0.73  0.80  0.52   0.84      0.42      0.40
    5   31        50.00       4.00      500.00  0.98  0.78     *     -   0.87         -      0.09
    5   32        50.00       4.00      500.00  0.99  0.72     *     -   0.83         -      0.09
    5   33        50.00       4.00      500.00  0.96  0.82  0.79  0.68   0.88      0.51      0.51
    5   34        50.00       4.00      500.00  0.99  0.80  0.82  0.59   0.88      0.48      0.70
    5   35        50.00       4.00      500.00  1.00  0.73  0.80  0.53   0.85      0.42      0.37
    5   36        50.00       4.00      500.00  0.99  0.80  0.82  0.60   0.88      0.49      0.74
    5   37        50.00       4.00      500.00  1.00  0.74  0.81  0.53   0.85      0.43      0.37
    5   38        50.00       4.00      500.00  0.99  0.79  0.82  0.59   0.88      0.48      0.80
    5   39        50.00       4.00      500.00  1.00  0.72  0.78  0.50   0.84      0.38      0.46
    5   40        50.00       4.00      500.00  0.99  0.80  0.82  0.59   0.88      0.48      0.70
    5   41        50.00       4.00      500.00  1.00  0.73  0.80  0.53   0.85      0.43      0.35
    5   42        50.00       4.00      500.00  0.98  0.78  0.62  0.48   0.87      0.19      0.31
    5   43        50.00       4.00      500.00  0.99  0.72  0.60  0.42   0.83      0.14      0.22
    5   44        50.00       4.00      500.00  0.98  0.78  0.62  0.48   0.87      0.19      0.31
    5   45        50.00       4.00      500.00  0.99  0.72  0.60  0.42   0.83      0.14      0.19
    5   46        50.00       4.00      500.00  0.98  0.78  0.94  0.48   0.87      0.51      2.55
    5   47        50.00       4.00      500.00  0.99  0.72  0.94  0.38   0.83      0.44      1.15
    5   48        50.00       4.00      500.00  0.98  0.78  0.82  0.59   0.87      0.48      1.90
    5   49        50.00       4.00      500.00  0.99  0.72  0.85  0.54   0.83      0.48      1.28
    5   50        50.00       4.00      500.00  0.92  0.90  0.85  0.77   0.90      0.64      0.14
    5   51        50.00       4.00      500.00  0.96  0.75  0.87  0.61   0.84      0.55      0.10
    5   52        50.00       4.00      500.00  0.98  0.79  0.63  0.48   0.87      0.20      0.71
    5   53        50.00       4.00      500.00  0.99  0.72  0.62  0.44   0.83      0.18      0.54
    6    1        50.00       4.00     1000.00  0.98  0.86  0.70  0.57   0.91      0.34      0.12
    6    2        50.00       4.00     1000.00  0.99  0.83  0.68  0.52   0.90      0.28      0.06
    6    3        50.00       4.00     1000.00  0.99  0.85  0.66  0.53   0.91      0.26      0.15
    6    4        50.00       4.00     1000.00  0.99  0.82  0.64  0.48   0.90      0.22      0.14
    6    5        50.00       4.00     1000.00  0.99  0.85  0.82  0.67   0.91      0.53      0.23
    6    6        50.00       4.00     1000.00  0.99  0.82  0.83  0.64   0.90      0.52      0.18
    6    7        50.00       4.00     1000.00  0.98  0.86  0.95  0.63   0.91      0.64      0.49
    6    8        50.00       4.00     1000.00  0.99  0.83  0.94  0.55   0.90      0.57      0.25
    6    9        50.00       4.00     1000.00  0.99  0.85  0.95  0.63   0.91      0.64      0.50
    6   10        50.00       4.00     1000.00  0.99  0.82  0.95  0.55   0.90      0.57      0.29
    6   11        50.00       4.00     1000.00  0.86  0.98  0.77  0.82   0.91      0.61      0.15
    6   12        50.00       4.00     1000.00  0.89  0.98  0.80  0.82   0.93      0.64      0.13
    6   13        50.00       4.00     1000.00  0.91  0.92  0.81  0.76   0.91      0.60      0.09
    6   14        50.00       4.00     1000.00  0.88  0.98  0.80  0.82   0.92      0.63      0.07
    6   15        50.00       4.00     1000.00  0.91  0.94  0.82  0.78   0.91      0.62      0.05
    6   16        50.00       4.00     1000.00  0.87  0.97  0.78  0.82   0.91      0.61      0.13
    6   17        50.00       4.00     1000.00  0.89  0.97  0.80  0.81   0.92      0.63      0.11
    6   18        50.00       4.00     1000.00  0.91  0.89  0.81  0.73   0.89      0.58      0.06
    6   19        50.00       4.00     1000.00  0.88  0.97  0.80  0.81   0.92      0.62      0.07
    6   20        50.00       4.00     1000.00  0.90  0.91  0.81  0.76   0.90      0.59      0.04
    6   21        50.00       4.00     1000.00  0.99  0.84     *     -   0.91         -      0.48
    6   22        50.00       4.00     1000.00  1.00  0.81     *     -   0.89         -      0.44
    6   23        50.00       4.00     1000.00  1.00  0.86  0.88  0.70   0.92      0.62      5.30
    6   24        50.00       4.00     1000.00  1.00  0.84  0.84  0.64   0.91      0.53      2.93
    6   25        50.00       4.00     1000.00  1.00  0.86  0.88  0.69   0.92      0.61      2.43
    6   26        50.00       4.00     1000.00  1.00  0.84  0.84  0.64   0.91      0.53      1.22
    6   27        50.00       4.00     1000.00  1.00  0.86  0.88  0.69   0.92      0.61      3.85
    6   28        50.00       4.00     1000.00  1.00  0.84  0.83  0.63   0.91      0.52      1.33
    6   29        50.00       4.00     1000.00  1.00  0.86  0.88  0.69   0.92      0.61      2.75
    6   30        50.00       4.00     1000.00  1.00  0.84  0.84  0.64   0.91      0.53      1.29
    6   31        50.00       4.00     1000.00  0.99  0.86     *     -   0.91         -      0.20
    6   32        50.00       4.00     1000.00  0.99  0.82     *     -   0.90         -      0.18
    6   33        50.00       4.00     1000.00  0.98  0.87  0.83  0.73   0.91      0.59      0.86
    6   34        50.00       4.00     1000.00  1.00  0.86  0.88  0.69   0.92      0.61      2.77
    6   35        50.00       4.00     1000.00  1.00  0.84  0.84  0.64   0.91      0.53      1.17
    6   36        50.00       4.00     1000.00  1.00  0.86  0.88  0.69   0.92      0.61      2.87
    6   37        50.00       4.00     1000.00  1.00  0.84  0.84  0.65   0.91      0.54      1.17
    6   38        50.00       4.00     1000.00  1.00  0.87  0.88  0.68   0.92      0.61      4.06
    6   39        50.00       4.00     1000.00  1.00  0.84  0.84  0.64   0.91      0.54      1.82
    6   40        50.00       4.00     1000.00  1.00  0.86  0.88  0.69   0.92      0.61      2.71
    6   41        50.00       4.00     1000.00  1.00  0.84  0.84  0.64   0.91      0.53      1.13
    6   42        50.00       4.00     1000.00  0.99  0.85  0.60  0.51   0.91      0.18      0.47
    6   43        50.00       4.00     1000.00  0.99  0.82  0.58  0.47   0.90      0.14      0.36
    6   44        50.00       4.00     1000.00  0.99  0.85  0.60  0.51   0.91      0.18      0.51
    6   45        50.00       4.00     1000.00  0.99  0.82  0.58  0.47   0.90      0.14      0.34
    6   46        50.00       4.00     1000.00  0.99  0.85  0.95  0.63   0.91      0.64      3.41
    6   47        50.00       4.00     1000.00  0.99  0.82  0.94  0.55   0.90      0.57      2.35
    6   48        50.00       4.00     1000.00  0.99  0.85  0.84  0.68   0.91      0.57      2.75
    6   49        50.00       4.00     1000.00  0.99  0.82  0.85  0.67   0.90      0.56      2.44
    6   50        50.00       4.00     1000.00  0.92  0.96  0.85  0.83   0.94      0.69      0.16
    6   51        50.00       4.00     1000.00  0.94  0.90  0.86  0.76   0.91      0.64      0.13
    6   52        50.00       4.00     1000.00  0.98  0.86  0.61  0.53   0.91      0.20      0.96
    6   53        50.00       4.00     1000.00  0.99  0.83  0.60  0.49   0.90      0.17      0.74
    7    1        50.00       6.00      100.00  0.94  0.35  0.53  0.16   0.55      0.03   6.70E-3
    7    2        50.00       6.00      100.00  0.97  0.27  0.55  0.11   0.49      0.03   3.70E-3
    7    3        50.00       6.00      100.00  0.96  0.33  0.52  0.15   0.54      0.02   9.50E-3
    7    4        50.00       6.00      100.00  0.98  0.26  0.51  0.10   0.48   7.93E-3   6.30E-3
    7    5        50.00       6.00      100.00  0.96  0.33  0.66  0.18   0.54      0.13      0.01
    7    6        50.00       6.00      100.00  0.98  0.26  0.74  0.10   0.48      0.12   5.90E-3
    7    7        50.00       6.00      100.00  0.94  0.35  0.83  0.09   0.55      0.15      0.01
    7    8        50.00       6.00      100.00  0.97  0.27  0.91  0.04   0.49      0.11      0.01
    7    9        50.00       6.00      100.00  0.96  0.33  0.83  0.08   0.54      0.14      0.01
    7   10        50.00       6.00      100.00  0.98  0.26  0.94  0.04   0.48      0.11   8.60E-3
    7   11        50.00       6.00      100.00  0.84  0.60  0.63  0.44   0.68      0.23      0.05
    7   12        50.00       6.00      100.00  0.88  0.51  0.64  0.36   0.64      0.20      0.04
    7   13        50.00       6.00      100.00  0.93  0.24  0.65  0.11   0.44      0.09   9.60E-3
    7   14        50.00       6.00      100.00  0.80  0.64  0.61  0.48   0.68      0.22      0.06
    7   15        50.00       6.00      100.00  0.89  0.44  0.65  0.30   0.60      0.17      0.02
    7   16        50.00       6.00      100.00  0.87  0.50  0.63  0.35   0.63      0.17      0.03
    7   17        50.00       6.00      100.00  0.90  0.42  0.62  0.28   0.59      0.14      0.02
    7   18        50.00       6.00      100.00  0.93  0.22  0.65  0.09   0.43      0.08   3.70E-3
    7   19        50.00       6.00      100.00  0.84  0.54  0.62  0.39   0.64      0.19      0.03
    7   20        50.00       6.00      100.00  0.92  0.37  0.64  0.23   0.56      0.14   9.30E-3
    7   21        50.00       6.00      100.00  0.97  0.31     *     -   0.52         -      0.12
    7   22        50.00       6.00      100.00  0.99  0.24     *     -   0.46         -      0.08
    7   23        50.00       6.00      100.00  0.98  0.34  0.68  0.16   0.55      0.13      0.42
    7   24        50.00       6.00      100.00  0.99  0.26  0.74  0.09   0.48      0.12      0.19
    7   25        50.00       6.00      100.00  0.99  0.35  0.67  0.18   0.56      0.14      0.18
    7   26        50.00       6.00      100.00  0.98  0.25  0.75  0.08   0.48      0.12      0.12
    7   27        50.00       6.00      100.00  0.98  0.36  0.64  0.21   0.57      0.13      0.24
    7   28        50.00       6.00      100.00  0.99  0.26  0.73  0.08   0.49      0.11      0.15
    7   29        50.00       6.00      100.00  0.99  0.35  0.68  0.18   0.56      0.14      0.20
    7   30        50.00       6.00      100.00  0.99  0.25  0.79  0.09   0.48      0.13      0.13
    7   31        50.00       6.00      100.00  0.95  0.34     *     -   0.55         -      0.04
    7   32        50.00       6.00      100.00  0.98  0.27     *     -   0.49         -      0.03
    7   33        50.00       6.00      100.00  0.95  0.39  0.66  0.27   0.58      0.17      0.22
    7   34        50.00       6.00      100.00  0.99  0.35  0.67  0.18   0.56      0.14      0.21
    7   35        50.00       6.00      100.00  0.98  0.25  0.75  0.08   0.48      0.12      0.11
    7   36        50.00       6.00      100.00  0.99  0.36  0.65  0.19   0.57      0.13      0.23
    7   37        50.00       6.00      100.00  0.98  0.27  0.76  0.09   0.49      0.13      0.12
    7   38        50.00       6.00      100.00  0.99  0.34  0.65  0.17   0.55      0.12      0.14
    7   39        50.00       6.00      100.00  0.99  0.24  0.73  0.06   0.47      0.09      0.09
    7   40        50.00       6.00      100.00  0.99  0.35  0.67  0.18   0.57      0.14      0.22
    7   41        50.00       6.00      100.00  0.99  0.26  0.77  0.08   0.48      0.12      0.11
    7   42        50.00       6.00      100.00  0.96  0.33  0.48  0.16   0.54  -9.03E-3      0.15
    7   43        50.00       6.00      100.00  0.98  0.26  0.50  0.11   0.48  -4.50E-3      0.07
    7   44        50.00       6.00      100.00  0.96  0.33  0.48  0.16   0.54  -9.03E-3      0.13
    7   45        50.00       6.00      100.00  0.98  0.26  0.50  0.11   0.48  -4.50E-3      0.08
    7   46        50.00       6.00      100.00  0.96  0.33  0.81  0.08   0.54      0.14      0.47
    7   47        50.00       6.00      100.00  0.98  0.26  0.93  0.04   0.48      0.11      0.15
    7   48        50.00       6.00      100.00  0.96  0.33  0.71  0.16   0.54      0.15      0.29
    7   49        50.00       6.00      100.00  0.98  0.26  0.79  0.09   0.48      0.14      0.16
    7   50        50.00       6.00      100.00  0.91  0.51  0.73  0.40   0.66      0.29      0.12
    7   51        50.00       6.00      100.00  0.94  0.24  0.75  0.15   0.45      0.17      0.05
    7   52        50.00       6.00      100.00  0.94  0.35  0.52  0.18   0.55      0.02      0.51
    7   53        50.00       6.00      100.00  0.97  0.28  0.52  0.12   0.49      0.01      0.34
    8    1        50.00       6.00      500.00  0.94  0.59  0.61  0.35   0.72      0.15      0.08
    8    2        50.00       6.00      500.00  0.95  0.54  0.61  0.32   0.69      0.13      0.05
    8    3        50.00       6.00      500.00  0.96  0.57  0.59  0.32   0.72      0.11      0.17
    8    4        50.00       6.00      500.00  0.97  0.53  0.57  0.28   0.69      0.09      0.07
    8    5        50.00       6.00      500.00  0.96  0.57  0.74  0.42   0.72      0.31      0.16
    8    6        50.00       6.00      500.00  0.97  0.53  0.72  0.37   0.69      0.27      0.14
    8    7        50.00       6.00      500.00  0.94  0.59  0.87  0.35   0.72      0.37      0.28
    8    8        50.00       6.00      500.00  0.95  0.54  0.86  0.27   0.69      0.31      0.10
    8    9        50.00       6.00      500.00  0.96  0.57  0.88  0.35   0.72      0.38      0.30
    8   10        50.00       6.00      500.00  0.97  0.53  0.87  0.26   0.69      0.31      0.10
    8   11        50.00       6.00      500.00  0.71  0.91  0.59  0.74   0.78      0.35      0.46
    8   12        50.00       6.00      500.00  0.77  0.89  0.64  0.72   0.80      0.40      0.29
    8   13        50.00       6.00      500.00  0.87  0.78  0.75  0.65   0.81      0.46      0.13
    8   14        50.00       6.00      500.00  0.73  0.90  0.60  0.73   0.78      0.37      0.28
    8   15        50.00       6.00      500.00  0.83  0.82  0.70  0.68   0.81      0.43      0.12
    8   16        50.00       6.00      500.00  0.71  0.89  0.58  0.71   0.77      0.33      0.43
    8   17        50.00       6.00      500.00  0.77  0.85  0.64  0.69   0.78      0.38      0.26
    8   18        50.00       6.00      500.00  0.88  0.68  0.74  0.55   0.75      0.39      0.07
    8   19        50.00       6.00      500.00  0.73  0.87  0.61  0.70   0.77      0.35      0.24
    8   20        50.00       6.00      500.00  0.85  0.75  0.71  0.61   0.77      0.39      0.09
    8   21        50.00       6.00      500.00  0.97  0.56     *     -   0.72         -      0.53
    8   22        50.00       6.00      500.00  0.98  0.51     *     -   0.68         -      0.39
    8   23        50.00       6.00      500.00  1.00  0.60  0.71  0.38   0.75      0.25      9.47
    8   24        50.00       6.00      500.00  1.00  0.56  0.69  0.36   0.72      0.23      2.84
    8   25        50.00       6.00      500.00  1.00  0.61  0.73  0.41   0.76      0.29      2.76
    8   26        50.00       6.00      500.00  1.00  0.56  0.71  0.37   0.73      0.25      0.95
    8   27        50.00       6.00      500.00  1.00  0.61  0.72  0.40   0.76      0.27      4.54
    8   28        50.00       6.00      500.00  1.00  0.56  0.70  0.36   0.73      0.24      1.30
    8   29        50.00       6.00      500.00  1.00  0.61  0.72  0.40   0.76      0.27      3.07
    8   30        50.00       6.00      500.00  1.00  0.56  0.72  0.38   0.73      0.26      1.00
    8   31        50.00       6.00      500.00  0.96  0.57     *     -   0.72         -      0.23
    8   32        50.00       6.00      500.00  0.96  0.52     *     -   0.69         -      0.18
    8   33        50.00       6.00      500.00  0.96  0.59  0.74  0.45   0.73      0.32      1.01
    8   34        50.00       6.00      500.00  1.00  0.61  0.73  0.41   0.76      0.29      3.49
    8   35        50.00       6.00      500.00  1.00  0.56  0.71  0.37   0.73      0.25      0.90
    8   36        50.00       6.00      500.00  1.00  0.61  0.73  0.41   0.76      0.29      4.17
    8   37        50.00       6.00      500.00  1.00  0.56  0.71  0.36   0.73      0.24      0.91
    8   38        50.00       6.00      500.00  1.00  0.62  0.72  0.42   0.77      0.28      3.09
    8   39        50.00       6.00      500.00  1.00  0.56  0.72  0.37   0.73      0.26      1.06
    8   40        50.00       6.00      500.00  1.00  0.61  0.73  0.41   0.76      0.29      3.06
    8   41        50.00       6.00      500.00  1.00  0.56  0.71  0.36   0.73      0.25      0.89
    8   42        50.00       6.00      500.00  0.96  0.57  0.52  0.30   0.72      0.03      1.11
    8   43        50.00       6.00      500.00  0.97  0.53  0.52  0.28   0.69      0.03      0.46
    8   44        50.00       6.00      500.00  0.96  0.57  0.52  0.30   0.72      0.03      0.76
    8   45        50.00       6.00      500.00  0.97  0.53  0.52  0.28   0.69      0.03      0.44
    8   46        50.00       6.00      500.00  0.96  0.57  0.88  0.35   0.72      0.38      3.42
    8   47        50.00       6.00      500.00  0.97  0.53  0.85  0.26   0.69      0.30      1.77
    8   48        50.00       6.00      500.00  0.96  0.57  0.73  0.41   0.72      0.29      3.08
    8   49        50.00       6.00      500.00  0.97  0.53  0.76  0.39   0.69      0.31      2.01
    8   50        50.00       6.00      500.00  0.85  0.84  0.72  0.70   0.83      0.47      0.25
    8   51        50.00       6.00      500.00  0.91  0.72  0.78  0.61   0.79      0.47      0.17
    8   52        50.00       6.00      500.00  0.95  0.59  0.52  0.32   0.73      0.04      1.37
    8   53        50.00       6.00      500.00  0.96  0.54  0.53  0.30   0.70      0.05      0.93
    9    1        50.00       6.00     1000.00  0.93  0.63  0.60  0.39   0.74      0.15      0.22
    9    2        50.00       6.00     1000.00  0.93  0.59  0.57  0.34   0.72      0.10      0.12
    9    3        50.00       6.00     1000.00  0.95  0.61  0.57  0.35   0.74      0.10      0.37
    9    4        50.00       6.00     1000.00  0.95  0.57  0.54  0.31   0.71      0.06      0.16
    9    5        50.00       6.00     1000.00  0.95  0.61  0.72  0.45   0.74      0.30      0.36
    9    6        50.00       6.00     1000.00  0.95  0.57  0.72  0.41   0.71      0.28      0.26
    9    7        50.00       6.00     1000.00  0.93  0.63  0.85  0.41   0.74      0.40      0.77
    9    8        50.00       6.00     1000.00  0.93  0.59  0.84  0.35   0.72      0.35      0.37
    9    9        50.00       6.00     1000.00  0.95  0.61  0.86  0.40   0.74      0.40      0.79
    9   10        50.00       6.00     1000.00  0.95  0.57  0.84  0.34   0.71      0.35      0.36
    9   11        50.00       6.00     1000.00  0.59  0.94  0.46  0.70   0.71      0.19      1.47
    9   12        50.00       6.00     1000.00  0.64  0.92  0.50  0.70   0.73      0.24      1.02
    9   13        50.00       6.00     1000.00  0.74  0.85  0.58  0.65   0.76      0.29      0.37
    9   14        50.00       6.00     1000.00  0.62  0.92  0.49  0.70   0.72      0.23      0.71
    9   15        50.00       6.00     1000.00  0.72  0.86  0.57  0.67   0.76      0.28      0.26
    9   16        50.00       6.00     1000.00  0.60  0.93  0.47  0.70   0.70      0.19      1.38
    9   17        50.00       6.00     1000.00  0.64  0.90  0.51  0.69   0.73      0.24      0.95
    9   18        50.00       6.00     1000.00  0.75  0.79  0.59  0.61   0.74      0.28      0.28
    9   19        50.00       6.00     1000.00  0.63  0.91  0.50  0.70   0.72      0.24      0.70
    9   20        50.00       6.00     1000.00  0.73  0.82  0.58  0.64   0.74      0.28      0.22
    9   21        50.00       6.00     1000.00  0.97  0.60     *     -   0.74         -      1.05
    9   22        50.00       6.00     1000.00  0.97  0.56     *     -   0.71         -      0.76
    9   23        50.00       6.00     1000.00  0.10  0.06  0.06  0.03   0.07      0.02      3.49
    9   24        50.00       6.00     1000.00  0.10  0.06  0.06  0.03   0.07      0.01      2.33
    9   25        50.00       6.00     1000.00  0.10  0.06  0.06  0.03   0.08   9.04E-3      1.03
    9   26        50.00       6.00     1000.00  0.99  0.62  0.72  0.40   0.76      0.27     14.59
    9   27        50.00       6.00     1000.00  0.99  0.64  0.74  0.43   0.78      0.31     70.99
    9   28        50.00       6.00     1000.00  0.99  0.61  0.73  0.41   0.76      0.28     15.85
    9   29        50.00       6.00     1000.00  0.99  0.64  0.75  0.44   0.78      0.32    119.75
    9   30        50.00       6.00     1000.00  0.99  0.62  0.72  0.40   0.76      0.28     12.02
    9   31        50.00       6.00     1000.00  0.95  0.61     *     -   0.74         -      0.50
    9   32        50.00       6.00     1000.00  0.95  0.57     *     -   0.71         -      0.35
    9   33        50.00       6.00     1000.00  0.96  0.63  0.70  0.46   0.75      0.28      1.83
    9   34        50.00       6.00     1000.00  0.99  0.64  0.75  0.44   0.78      0.32    101.94
    9   35        50.00       6.00     1000.00  0.99  0.62  0.72  0.40   0.76      0.27     13.09
    9   36        50.00       6.00     1000.00  0.99  0.64  0.74  0.44   0.78      0.32    101.00
    9   37        50.00       6.00     1000.00  0.99  0.61  0.71  0.40   0.76      0.27     14.95
    9   38        50.00       6.00     1000.00  0.99  0.65  0.74  0.44   0.78      0.31     85.95
    9   39        50.00       6.00     1000.00  1.00  0.62  0.72  0.41   0.77      0.28     11.59
    9   40        50.00       6.00     1000.00  0.99  0.64  0.75  0.44   0.78      0.32    101.31
    9   41        50.00       6.00     1000.00  0.99  0.62  0.72  0.40   0.76      0.27     13.65
    9   42        50.00       6.00     1000.00  0.95  0.61  0.52  0.34   0.74      0.04      1.27
    9   43        50.00       6.00     1000.00  0.95  0.57  0.53  0.32   0.71      0.05      0.76
    9   44        50.00       6.00     1000.00  0.95  0.61  0.52  0.34   0.74      0.04      1.34
    9   45        50.00       6.00     1000.00  0.95  0.57  0.53  0.32   0.71      0.05      0.73
    9   46        50.00       6.00     1000.00  0.95  0.61  0.85  0.41   0.74      0.40      4.76
    9   47        50.00       6.00     1000.00  0.95  0.57  0.84  0.36   0.71      0.35      2.95
    9   48        50.00       6.00     1000.00  0.95  0.61  0.71  0.45   0.74      0.30      4.42
    9   49        50.00       6.00     1000.00  0.95  0.57  0.73  0.43   0.71      0.30      3.38
    9   50        50.00       6.00     1000.00  0.73  0.88  0.60  0.69   0.77      0.33      0.34
    9   51        50.00       6.00     1000.00  0.83  0.79  0.69  0.64   0.79      0.40      0.22
    9   52        50.00       6.00     1000.00  0.93  0.63  0.51  0.34   0.74      0.03      1.87
    9   53        50.00       6.00     1000.00  0.93  0.59  0.53  0.33   0.72      0.05      1.25
   10    1       100.00       2.00      100.00  0.89  0.64  0.52  0.27   0.75      0.03      0.01
   10    2       100.00       2.00      100.00  0.97  0.54  0.56  0.20   0.72      0.06      0.02
   10    3       100.00       2.00      100.00  0.91  0.64  0.48  0.24   0.76  -8.49E-3   5.30E-3
   10    4       100.00       2.00      100.00  0.98  0.53  0.56  0.20   0.72      0.05   4.40E-3
   10    5       100.00       2.00      100.00  0.91  0.64  0.76  0.30   0.76      0.25   7.60E-3
   10    6       100.00       2.00      100.00  0.98  0.53  0.84  0.21   0.72      0.26   5.70E-3
   10    7       100.00       2.00      100.00  0.89  0.64  0.97  0.13   0.75      0.25      0.02
   10    8       100.00       2.00      100.00  0.97  0.54  1.00  0.05   0.72      0.15      0.02
   10    9       100.00       2.00      100.00  0.91  0.64  0.99  0.13   0.76      0.25   7.10E-3
   10   10       100.00       2.00      100.00  0.98  0.53  1.00  0.05   0.72      0.15   6.20E-3
   10   11       100.00       2.00      100.00  0.91  0.70  0.79  0.40   0.79      0.35   8.00E-3
   10   12       100.00       2.00      100.00  0.98  0.59  0.87  0.29   0.76      0.33   6.60E-3
   10   13       100.00       2.00      100.00  1.00  0.32  0.98  0.05   0.56      0.15   5.40E-3
   10   14       100.00       2.00      100.00  0.83  0.74  0.70  0.48   0.78      0.31      0.02
   10   15       100.00       2.00      100.00  0.99  0.54  0.89  0.24   0.73      0.30   6.70E-3
   10   16       100.00       2.00      100.00  0.91  0.69  0.79  0.40   0.79      0.34   7.70E-3
   10   17       100.00       2.00      100.00  0.98  0.59  0.87  0.29   0.76      0.33   7.00E-3
   10   18       100.00       2.00      100.00  1.00  0.32  0.98  0.05   0.56      0.15   4.10E-3
   10   19       100.00       2.00      100.00  0.84  0.73  0.71  0.46   0.78      0.31      0.01
   10   20       100.00       2.00      100.00  0.99  0.54  0.89  0.24   0.72      0.30   6.80E-3
   10   21       100.00       2.00      100.00  0.89  0.63     *     -   0.74         -      0.21
   10   22       100.00       2.00      100.00  0.98  0.53     *     -   0.72         -      0.20
   10   23       100.00       2.00      100.00  0.89  0.64  0.80  0.21   0.75      0.23      0.65
   10   24       100.00       2.00      100.00  0.97  0.54  0.90  0.13   0.72      0.22      0.37
   10   25       100.00       2.00      100.00     -     -     -     -      -         -         -
   10   26       100.00       2.00      100.00  0.98  0.55  0.90  0.13   0.73      0.22      0.17
   10   27       100.00       2.00      100.00  0.88  0.65  0.80  0.22   0.75      0.24      0.28
   10   28       100.00       2.00      100.00  0.97  0.54  0.91  0.12   0.72      0.21      0.18
   10   29       100.00       2.00      100.00  0.89  0.64  0.79  0.22   0.75      0.23      0.31
   10   30       100.00       2.00      100.00  0.98  0.55  0.90  0.13   0.73      0.22      0.18
   10   31       100.00       2.00      100.00  0.89  0.64     *     -   0.75         -      0.09
   10   32       100.00       2.00      100.00  0.98  0.54     *     -   0.73         -      0.07
   10   33       100.00       2.00      100.00  0.71  0.70  0.48  0.47   0.70      0.08      0.42
   10   34       100.00       2.00      100.00  0.89  0.64  0.80  0.23   0.75      0.24      0.33
   10   35       100.00       2.00      100.00  0.98  0.55  0.90  0.13   0.73      0.22      0.15
   10   36       100.00       2.00      100.00  0.88  0.65  0.78  0.23   0.75      0.23      0.36
   10   37       100.00       2.00      100.00  0.97  0.55  0.90  0.13   0.73      0.23      0.16
   10   38       100.00       2.00      100.00  0.94  0.62  0.86  0.16   0.76      0.23      0.21
   10   39       100.00       2.00      100.00  0.99  0.51  0.95  0.07   0.71      0.17      0.14
   10   40       100.00       2.00      100.00  0.89  0.64  0.80  0.23   0.75      0.24      0.33
   10   41       100.00       2.00      100.00  0.97  0.55  0.90  0.13   0.73      0.22      0.16
   10   42       100.00       2.00      100.00  0.91  0.64  0.50  0.29   0.76      0.02      0.23
   10   43       100.00       2.00      100.00  0.98  0.53  0.56  0.23   0.72      0.06      0.12
   10   44       100.00       2.00      100.00  0.91  0.64  0.50  0.29   0.76      0.02      0.14
   10   45       100.00       2.00      100.00  0.98  0.53  0.56  0.23   0.72      0.06      0.12
   10   46       100.00       2.00      100.00  0.91  0.64  0.97  0.14   0.76      0.26      0.27
   10   47       100.00       2.00      100.00  0.98  0.53  1.00  0.07   0.72      0.18      0.17
   10   48       100.00       2.00      100.00  0.91  0.64  0.93  0.23   0.76      0.32      0.25
   10   49       100.00       2.00      100.00  0.98  0.53  0.99  0.12   0.72      0.25      0.20
   10   50       100.00       2.00      100.00  0.99  0.63  0.90  0.37   0.79      0.41      0.14
   10   51       100.00       2.00      100.00  1.00  0.31  0.98  0.11   0.55      0.24      0.07
   10   52       100.00       2.00      100.00  0.89  0.64  0.50  0.30   0.75      0.02      1.16
   10   53       100.00       2.00      100.00  0.97  0.54  0.56  0.24   0.72      0.07      1.01
   11    1       100.00       2.00      500.00  0.92  0.95  0.72  0.58   0.93      0.38      0.05
   11    2       100.00       2.00      500.00  1.00  0.91  0.77  0.53   0.95      0.39      0.03
   11    3       100.00       2.00      500.00  0.93  0.94  0.66  0.54   0.93      0.29      0.04
   11    4       100.00       2.00      500.00  1.00  0.91  0.70  0.50   0.95      0.30      0.02
   11    5       100.00       2.00      500.00  0.93  0.94  0.83  0.62   0.93      0.52      0.04
   11    6       100.00       2.00      500.00  1.00  0.91  0.91  0.58   0.95      0.57      0.05
   11    7       100.00       2.00      500.00  0.92  0.95  0.99  0.53   0.93      0.59      0.07
   11    8       100.00       2.00      500.00  1.00  0.91  0.99  0.45   0.95      0.53      0.07
   11    9       100.00       2.00      500.00  0.93  0.94  0.99  0.53   0.93      0.59      0.07
   11   10       100.00       2.00      500.00  1.00  0.91  0.99  0.45   0.95      0.53      0.05
   11   11       100.00       2.00      500.00  0.95  0.98  0.93  0.73   0.96      0.70      0.03
   11   12       100.00       2.00      500.00  0.99  0.95  0.97  0.67   0.97      0.68      0.02
   11   13       100.00       2.00      500.00  1.00  0.84  0.98  0.53   0.91      0.59      0.02
   11   14       100.00       2.00      500.00  0.97  0.97  0.96  0.71   0.97      0.70      0.02
   11   15       100.00       2.00      500.00  1.00  0.89  0.98  0.60   0.94      0.63      0.02
   11   16       100.00       2.00      500.00  0.95  0.97  0.94  0.73   0.96      0.70      0.02
   11   17       100.00       2.00      500.00  0.99  0.95  0.97  0.67   0.97      0.68      0.02
   11   18       100.00       2.00      500.00  1.00  0.83  0.98  0.53   0.91      0.59      0.01
   11   19       100.00       2.00      500.00  0.97  0.97  0.96  0.70   0.97      0.70      0.02
   11   20       100.00       2.00      500.00  1.00  0.89  0.98  0.60   0.94      0.63      0.02
   11   21       100.00       2.00      500.00  0.93  0.94     *     -   0.93         -      0.29
   11   22       100.00       2.00      500.00  1.00  0.90     *     -   0.94         -      0.29
   11   23       100.00       2.00      500.00  0.93  0.96  0.85  0.65   0.94      0.56      1.93
   11   24       100.00       2.00      500.00  1.00  0.90  0.89  0.55   0.95      0.52      1.05
   11   25       100.00       2.00      500.00     -     -     -     -      -         -         -
   11   26       100.00       2.00      500.00  1.00  0.91  0.89  0.55   0.95      0.52      0.49
   11   27       100.00       2.00      500.00  0.93  0.95  0.86  0.64   0.94      0.56      0.47
   11   28       100.00       2.00      500.00  1.00  0.91  0.89  0.55   0.95      0.52      0.51
   11   29       100.00       2.00      500.00  0.93  0.95  0.86  0.64   0.94      0.57      0.89
   11   30       100.00       2.00      500.00  1.00  0.91  0.89  0.55   0.95      0.52      0.43
   11   31       100.00       2.00      500.00  0.92  0.95     *     -   0.93         -      0.13
   11   32       100.00       2.00      500.00  1.00  0.90     *     -   0.95         -      0.12
   11   33       100.00       2.00      500.00  0.80  0.96  0.63  0.76   0.87      0.41      0.73
   11   34       100.00       2.00      500.00  0.93  0.95  0.86  0.64   0.94      0.57      0.68
   11   35       100.00       2.00      500.00  1.00  0.91  0.89  0.55   0.95      0.52      0.39
   11   36       100.00       2.00      500.00  0.93  0.95  0.86  0.65   0.94      0.57      0.64
   11   37       100.00       2.00      500.00  1.00  0.91  0.89  0.55   0.95      0.52      0.40
   11   38       100.00       2.00      500.00  0.96  0.94  0.87  0.62   0.95      0.55      0.77
   11   39       100.00       2.00      500.00  1.00  0.90  0.87  0.55   0.95      0.50      0.54
   11   40       100.00       2.00      500.00  0.93  0.95  0.86  0.64   0.94      0.57      0.62
   11   41       100.00       2.00      500.00  1.00  0.91  0.89  0.55   0.95      0.52      0.41
   11   42       100.00       2.00      500.00  0.93  0.94  0.62  0.57   0.93      0.25      0.35
   11   43       100.00       2.00      500.00  1.00  0.91  0.65  0.51   0.95      0.24      0.20
   11   44       100.00       2.00      500.00  0.93  0.94  0.62  0.57   0.93      0.25      0.24
   11   45       100.00       2.00      500.00  1.00  0.91  0.65  0.51   0.95      0.24      0.19
   11   46       100.00       2.00      500.00  0.93  0.94  0.99  0.54   0.93      0.60      0.91
   11   47       100.00       2.00      500.00  1.00  0.91  0.99  0.46   0.95      0.54      0.61
   11   48       100.00       2.00      500.00  0.93  0.94  0.95  0.63   0.93      0.64      0.83
   11   49       100.00       2.00      500.00  1.00  0.91  0.97  0.56   0.95      0.60      0.67
   11   50       100.00       2.00      500.00  0.99  0.95  0.98  0.67   0.97      0.69      0.20
   11   51       100.00       2.00      500.00  1.00  0.85  0.98  0.57   0.92      0.61      0.17
   11   52       100.00       2.00      500.00  0.92  0.95  0.65  0.58   0.93      0.28      1.25
   11   53       100.00       2.00      500.00  1.00  0.91  0.68  0.53   0.95      0.29      1.11
   12    1       100.00       2.00     1000.00  0.94  0.99  0.77  0.64   0.96      0.46      0.06
   12    2       100.00       2.00     1000.00  0.99  0.97  0.81  0.63   0.98      0.50      0.04
   12    3       100.00       2.00     1000.00  0.94  0.99  0.73  0.62   0.96      0.41      0.10
   12    4       100.00       2.00     1000.00  0.99  0.97  0.77  0.60   0.98      0.43      0.04
   12    5       100.00       2.00     1000.00  0.94  0.99  0.89  0.70   0.96      0.63      0.09
   12    6       100.00       2.00     1000.00  0.99  0.97  0.95  0.68   0.98      0.67      0.05
   12    7       100.00       2.00     1000.00  0.94  0.99  1.00  0.63   0.96      0.67      0.15
   12    8       100.00       2.00     1000.00  0.99  0.97  1.00  0.57   0.98      0.63      0.08
   12    9       100.00       2.00     1000.00  0.94  0.99  1.00  0.63   0.96      0.67      0.18
   12   10       100.00       2.00     1000.00  0.99  0.97  1.00  0.57   0.98      0.63      0.10
   12   11       100.00       2.00     1000.00  0.95  0.99  0.93  0.74   0.97      0.70      0.05
   12   12       100.00       2.00     1000.00  0.99  0.99  0.96  0.71   0.99      0.71      0.04
   12   13       100.00       2.00     1000.00  1.00  0.95  0.97  0.67   0.97      0.68      0.03
   12   14       100.00       2.00     1000.00  0.99  0.99  0.97  0.72   0.99      0.72      0.03
   12   15       100.00       2.00     1000.00  0.99  0.96  0.97  0.69   0.98      0.69      0.03
   12   16       100.00       2.00     1000.00  0.96  0.99  0.93  0.73   0.98      0.70      0.04
   12   17       100.00       2.00     1000.00  0.99  0.98  0.96  0.70   0.99      0.70      0.03
   12   18       100.00       2.00     1000.00  1.00  0.95  0.97  0.66   0.97      0.68      0.03
   12   19       100.00       2.00     1000.00  0.99  0.98  0.97  0.71   0.99      0.71      0.03
   12   20       100.00       2.00     1000.00  0.99  0.96  0.97  0.68   0.98      0.69      0.03
   12   21       100.00       2.00     1000.00  0.94  0.99     *     -   0.96         -      0.39
   12   22       100.00       2.00     1000.00  0.99  0.96     *     -   0.98         -      0.39
   12   23       100.00       2.00     1000.00  0.94  0.99  0.91  0.69   0.96      0.64      4.20
   12   24       100.00       2.00     1000.00  0.99  0.97  0.94  0.65   0.98      0.64      2.39
   12   25       100.00       2.00     1000.00     -     -     -     -      -         -         -
   12   26       100.00       2.00     1000.00  0.99  0.97  0.94  0.66   0.98      0.65      0.80
   12   27       100.00       2.00     1000.00  0.94  0.99  0.91  0.68   0.96      0.64      0.71
   12   28       100.00       2.00     1000.00  0.99  0.97  0.94  0.65   0.98      0.64      0.71
   12   29       100.00       2.00     1000.00  0.94  0.99  0.91  0.68   0.96      0.64      1.11
   12   30       100.00       2.00     1000.00  0.99  0.97  0.94  0.66   0.98      0.65      0.74
   12   31       100.00       2.00     1000.00  0.94  0.99     *     -   0.96         -      0.15
   12   32       100.00       2.00     1000.00  0.99  0.97     *     -   0.98         -      0.17
   12   33       100.00       2.00     1000.00  0.84  0.99  0.68  0.80   0.91      0.48      1.03
   12   34       100.00       2.00     1000.00  0.94  0.99  0.91  0.68   0.96      0.64      0.94
   12   35       100.00       2.00     1000.00  0.99  0.97  0.94  0.66   0.98      0.65      0.64
   12   36       100.00       2.00     1000.00  0.94  0.99  0.91  0.69   0.96      0.64      0.96
   12   37       100.00       2.00     1000.00  0.99  0.97  0.94  0.66   0.98      0.65      0.65
   12   38       100.00       2.00     1000.00  0.97  0.99  0.94  0.68   0.98      0.66      1.62
   12   39       100.00       2.00     1000.00  1.00  0.97  0.94  0.65   0.98      0.64      1.11
   12   40       100.00       2.00     1000.00  0.94  0.99  0.91  0.68   0.96      0.64      0.92
   12   41       100.00       2.00     1000.00  0.99  0.97  0.94  0.66   0.98      0.65      0.62
   12   42       100.00       2.00     1000.00  0.94  0.99  0.71  0.63   0.96      0.39      0.33
   12   43       100.00       2.00     1000.00  0.99  0.97  0.74  0.61   0.98      0.40      0.29
   12   44       100.00       2.00     1000.00  0.94  0.99  0.71  0.63   0.96      0.39      0.30
   12   45       100.00       2.00     1000.00  0.99  0.97  0.74  0.61   0.98      0.40      0.19
   12   46       100.00       2.00     1000.00  0.94  0.99  1.00  0.64   0.96      0.69      1.22
   12   47       100.00       2.00     1000.00  0.99  0.97  1.00  0.58   0.98      0.64      0.94
   12   48       100.00       2.00     1000.00  0.94  0.99  0.97  0.70   0.96      0.70      1.15
   12   49       100.00       2.00     1000.00  0.99  0.97  0.99  0.66   0.98      0.69      0.95
   12   50       100.00       2.00     1000.00  0.99  0.98  0.97  0.71   0.99      0.71      0.21
   12   51       100.00       2.00     1000.00  1.00  0.94  0.96  0.68   0.97      0.69      0.17
   12   52       100.00       2.00     1000.00  0.94  0.99  0.73  0.65   0.96      0.42      1.35
   12   53       100.00       2.00     1000.00  0.99  0.97  0.77  0.62   0.98      0.44      1.21
   13    1       100.00       4.00      100.00  0.96  0.50  0.59  0.25   0.69      0.09      0.03
   13    2       100.00       4.00      100.00  0.99  0.38  0.56  0.16   0.61      0.05      0.02
   13    3       100.00       4.00      100.00  0.97  0.49  0.52  0.22   0.68      0.02      0.02
   13    4       100.00       4.00      100.00  0.99  0.37  0.49  0.14   0.60     -0.01   5.90E-3
   13    5       100.00       4.00      100.00  0.97  0.49  0.78  0.26   0.68      0.25      0.02
   13    6       100.00       4.00      100.00  0.99  0.37  0.75  0.15   0.60      0.16   8.70E-3
   13    7       100.00       4.00      100.00  0.96  0.50  0.97  0.11   0.69      0.22      0.03
   13    8       100.00       4.00      100.00  0.99  0.38  0.94  0.04   0.61      0.13      0.02
   13    9       100.00       4.00      100.00  0.97  0.49  0.98  0.11   0.68      0.23      0.04
   13   10       100.00       4.00      100.00  0.99  0.37  0.95  0.04   0.60      0.12   6.90E-3
   13   11       100.00       4.00      100.00  0.91  0.70  0.77  0.55   0.79      0.41      0.06
   13   12       100.00       4.00      100.00  0.94  0.57  0.80  0.41   0.72      0.35      0.03
   13   13       100.00       4.00      100.00  0.98  0.26  0.83  0.07   0.49      0.13   6.20E-3
   13   14       100.00       4.00      100.00  0.84  0.74  0.71  0.60   0.78      0.40      0.11
   13   15       100.00       4.00      100.00  0.96  0.47  0.81  0.30   0.66      0.30      0.02
   13   16       100.00       4.00      100.00  0.93  0.62  0.78  0.48   0.75      0.38      0.02
   13   17       100.00       4.00      100.00  0.95  0.52  0.79  0.36   0.69      0.32      0.02
   13   18       100.00       4.00      100.00  0.98  0.26  0.85  0.06   0.49      0.12   5.50E-3
   13   19       100.00       4.00      100.00  0.89  0.66  0.74  0.52   0.76      0.38      0.03
   13   20       100.00       4.00      100.00  0.97  0.45  0.82  0.27   0.65      0.29      0.01
   13   21       100.00       4.00      100.00  0.97  0.46     *     -   0.66         -      0.29
   13   22       100.00       4.00      100.00  1.00  0.35     *     -   0.59         -      0.25
   13   23       100.00       4.00      100.00  0.97  0.48  0.66  0.26   0.67      0.17      1.45
   13   24       100.00       4.00      100.00  0.99  0.37  0.80  0.09   0.60      0.15      0.62
   13   25       100.00       4.00      100.00     -     -     -     -      -         -         -
   13   26       100.00       4.00      100.00  1.00  0.37  0.79  0.11   0.60      0.15      0.32
   13   27       100.00       4.00      100.00  0.96  0.49  0.66  0.24   0.68      0.15      0.48
   13   28       100.00       4.00      100.00  1.00  0.37  0.76  0.11   0.60      0.14      0.32
   13   29       100.00       4.00      100.00  0.97  0.48  0.70  0.24   0.67      0.18      0.70
   13   30       100.00       4.00      100.00  1.00  0.37  0.79  0.11   0.60      0.15      0.33
   13   31       100.00       4.00      100.00  0.96  0.49     *     -   0.68         -      0.10
   13   32       100.00       4.00      100.00  0.99  0.37     *     -   0.60         -      0.09
   13   33       100.00       4.00      100.00  0.91  0.56  0.69  0.42   0.71      0.26      0.57
   13   34       100.00       4.00      100.00  0.97  0.48  0.69  0.24   0.67      0.17      0.57
   13   35       100.00       4.00      100.00  1.00  0.37  0.79  0.11   0.60      0.15      0.27
   13   36       100.00       4.00      100.00  0.97  0.50  0.67  0.28   0.68      0.18      0.69
   13   37       100.00       4.00      100.00  1.00  0.39  0.77  0.13   0.61      0.15      0.30
   13   38       100.00       4.00      100.00  0.99  0.46  0.69  0.22   0.66      0.16      0.38
   13   39       100.00       4.00      100.00  1.00  0.34  0.90  0.06   0.57      0.12      0.24
   13   40       100.00       4.00      100.00  0.97  0.48  0.69  0.24   0.68      0.17      0.60
   13   41       100.00       4.00      100.00  1.00  0.38  0.78  0.12   0.60      0.16      0.28
   13   42       100.00       4.00      100.00  0.97  0.49  0.51  0.24   0.68      0.01      0.24
   13   43       100.00       4.00      100.00  0.99  0.37  0.52  0.17   0.60      0.02      0.20
   13   44       100.00       4.00      100.00  0.97  0.49  0.51  0.24   0.68      0.01      0.26
   13   45       100.00       4.00      100.00  0.99  0.37  0.52  0.17   0.60      0.02      0.13
   13   46       100.00       4.00      100.00  0.97  0.49  0.98  0.11   0.68      0.23      0.69
   13   47       100.00       4.00      100.00  0.99  0.37  0.95  0.04   0.60      0.13      0.29
   13   48       100.00       4.00      100.00  0.97  0.49  0.86  0.23   0.68      0.28      0.65
   13   49       100.00       4.00      100.00  0.99  0.37  0.92  0.10   0.60      0.19      0.32
   13   50       100.00       4.00      100.00  0.96  0.62  0.86  0.48   0.76      0.45      0.34
   13   51       100.00       4.00      100.00  0.99  0.27  0.88  0.14   0.50      0.22      0.11
   13   52       100.00       4.00      100.00  0.96  0.50  0.54  0.26   0.69      0.05      1.30
   13   53       100.00       4.00      100.00  0.99  0.38  0.55  0.18   0.61      0.05      1.16
   14    1       100.00       4.00      500.00  0.98  0.83  0.70  0.55   0.90      0.33      0.12
   14    2       100.00       4.00      500.00  0.99  0.78  0.68  0.48   0.87      0.27      0.06
   14    3       100.00       4.00      500.00  0.98  0.82  0.63  0.49   0.90      0.22      0.17
   14    4       100.00       4.00      500.00  0.99  0.77  0.62  0.44   0.87      0.18      0.08
   14    5       100.00       4.00      500.00  0.98  0.82  0.85  0.66   0.90      0.56      0.28
   14    6       100.00       4.00      500.00  0.99  0.77  0.86  0.61   0.87      0.53      0.22
   14    7       100.00       4.00      500.00  0.98  0.83  0.96  0.55   0.90      0.58      0.49
   14    8       100.00       4.00      500.00  0.99  0.78  0.97  0.44   0.87      0.51      0.27
   14    9       100.00       4.00      500.00  0.98  0.82  0.97  0.54   0.90      0.58      0.52
   14   10       100.00       4.00      500.00  0.99  0.77  0.97  0.43   0.87      0.50      0.26
   14   11       100.00       4.00      500.00  0.89  0.97  0.81  0.84   0.92      0.66      0.24
   14   12       100.00       4.00      500.00  0.93  0.95  0.85  0.81   0.93      0.68      0.18
   14   13       100.00       4.00      500.00  0.96  0.84  0.89  0.72   0.89      0.65      0.12
   14   14       100.00       4.00      500.00  0.91  0.96  0.83  0.83   0.93      0.67      0.13
   14   15       100.00       4.00      500.00  0.95  0.88  0.88  0.75   0.91      0.66      0.09
   14   16       100.00       4.00      500.00  0.90  0.94  0.82  0.81   0.91      0.65      0.14
   14   17       100.00       4.00      500.00  0.93  0.91  0.86  0.77   0.92      0.66      0.11
   14   18       100.00       4.00      500.00  0.96  0.77  0.88  0.65   0.86      0.59      0.06
   14   19       100.00       4.00      500.00  0.92  0.93  0.84  0.80   0.92      0.66      0.09
   14   20       100.00       4.00      500.00  0.95  0.82  0.87  0.69   0.88      0.61      0.05
   14   21       100.00       4.00      500.00  0.99  0.81     *     -   0.89         -      0.92
   14   22       100.00       4.00      500.00  0.99  0.76     *     -   0.86         -      0.63
   14   23       100.00       4.00      500.00  0.99  0.84  0.84  0.65   0.91      0.54     12.17
   14   24       100.00       4.00      500.00  1.00  0.78  0.83  0.58   0.88      0.48      5.57
   14   25       100.00       4.00      500.00     -     -     -     -      -         -         -
   14   26       100.00       4.00      500.00  1.00  0.78  0.84  0.59   0.88      0.50      1.67
   14   27       100.00       4.00      500.00  0.99  0.84  0.84  0.66   0.91      0.55      3.49
   14   28       100.00       4.00      500.00  1.00  0.78  0.81  0.58   0.88      0.47      1.47
   14   29       100.00       4.00      500.00  0.99  0.83  0.84  0.65   0.90      0.55      3.94
   14   30       100.00       4.00      500.00  1.00  0.78  0.84  0.59   0.88      0.50      1.67
   14   31       100.00       4.00      500.00  0.98  0.82     *     -   0.89         -      0.31
   14   32       100.00       4.00      500.00  0.99  0.77     *     -   0.87         -      0.29
   14   33       100.00       4.00      500.00  0.96  0.85  0.82  0.73   0.90      0.58      1.77
   14   34       100.00       4.00      500.00  0.99  0.83  0.84  0.65   0.90      0.54      3.04
   14   35       100.00       4.00      500.00  1.00  0.78  0.84  0.59   0.88      0.50      1.42
   14   36       100.00       4.00      500.00  0.98  0.83  0.84  0.65   0.90      0.54      3.15
   14   37       100.00       4.00      500.00  1.00  0.78  0.84  0.59   0.88      0.50      1.43
   14   38       100.00       4.00      500.00  0.99  0.83  0.85  0.66   0.91      0.55      3.63
   14   39       100.00       4.00      500.00  1.00  0.77  0.84  0.57   0.87      0.48      1.89
   14   40       100.00       4.00      500.00  0.99  0.83  0.84  0.65   0.90      0.54      2.98
   14   41       100.00       4.00      500.00  1.00  0.78  0.84  0.59   0.88      0.50      1.42
   14   42       100.00       4.00      500.00  0.98  0.82  0.60  0.49   0.90      0.17      0.91
   14   43       100.00       4.00      500.00  0.99  0.77  0.59  0.45   0.87      0.15      0.79
   14   44       100.00       4.00      500.00  0.98  0.82  0.60  0.49   0.90      0.17      0.96
   14   45       100.00       4.00      500.00  0.99  0.77  0.59  0.45   0.87      0.15      0.57
   14   46       100.00       4.00      500.00  0.98  0.82  0.97  0.55   0.90      0.59      5.98
   14   47       100.00       4.00      500.00  0.99  0.77  0.97  0.43   0.87      0.51      3.90
   14   48       100.00       4.00      500.00  0.98  0.82  0.88  0.68   0.90      0.60      6.12
   14   49       100.00       4.00      500.00  0.99  0.77  0.90  0.62   0.87      0.58      4.31
   14   50       100.00       4.00      500.00  0.96  0.93  0.91  0.82   0.95      0.75      0.67
   14   51       100.00       4.00      500.00  0.98  0.84  0.93  0.72   0.90      0.69      0.50
   14   52       100.00       4.00      500.00  0.98  0.83  0.63  0.52   0.90      0.22      2.27
   14   53       100.00       4.00      500.00  0.99  0.78  0.63  0.48   0.87      0.21      1.84
   15    1       100.00       4.00     1000.00  0.99  0.88  0.73  0.60   0.93      0.39      0.25
   15    2       100.00       4.00     1000.00  1.00  0.85  0.74  0.58   0.92      0.39      0.18
   15    3       100.00       4.00     1000.00  0.99  0.87  0.68  0.55   0.93      0.30      0.47
   15    4       100.00       4.00     1000.00  1.00  0.84  0.66  0.52   0.91      0.26      0.21
   15    5       100.00       4.00     1000.00  0.99  0.87  0.90  0.72   0.93      0.65      0.60
   15    6       100.00       4.00     1000.00  1.00  0.84  0.90  0.68   0.91      0.62      0.49
   15    7       100.00       4.00     1000.00  0.99  0.88  0.97  0.68   0.93      0.69      1.28
   15    8       100.00       4.00     1000.00  1.00  0.85  0.96  0.60   0.92      0.62      0.71
   15    9       100.00       4.00     1000.00  0.99  0.87  0.97  0.68   0.93      0.69      1.41
   15   10       100.00       4.00     1000.00  1.00  0.84  0.96  0.59   0.91      0.62      0.93
   15   11       100.00       4.00     1000.00  0.87  0.99  0.81  0.87   0.93      0.69      0.48
   15   12       100.00       4.00     1000.00  0.90  0.98  0.85  0.86   0.94      0.72      0.42
   15   13       100.00       4.00     1000.00  0.94  0.93  0.88  0.81   0.93      0.71      0.26
   15   14       100.00       4.00     1000.00  0.90  0.99  0.84  0.86   0.94      0.72      0.19
   15   15       100.00       4.00     1000.00  0.93  0.95  0.87  0.82   0.94      0.71      0.12
   15   16       100.00       4.00     1000.00  0.88  0.98  0.82  0.85   0.92      0.68      0.31
   15   17       100.00       4.00     1000.00  0.90  0.97  0.84  0.84   0.93      0.69      0.25
   15   18       100.00       4.00     1000.00  0.94  0.90  0.88  0.77   0.92      0.68      0.14
   15   19       100.00       4.00     1000.00  0.89  0.97  0.83  0.85   0.93      0.69      0.13
   15   20       100.00       4.00     1000.00  0.93  0.92  0.87  0.79   0.92      0.68      0.09
   15   21       100.00       4.00     1000.00  0.99  0.87     *     -   0.93         -      1.82
   15   22       100.00       4.00     1000.00  1.00  0.84     *     -   0.91         -      1.32
   15   23       100.00       4.00     1000.00  0.30  0.27  0.26  0.22   0.28      0.19     22.24
   15   24       100.00       4.00     1000.00  0.20  0.17  0.17  0.13   0.18      0.11      4.75
   15   25       100.00       4.00     1000.00     -     -     -     -      -         -         -
   15   26       100.00       4.00     1000.00  1.00  0.86  0.88  0.68   0.92      0.60      6.06
   15   27       100.00       4.00     1000.00  0.99  0.89  0.90  0.75   0.94      0.67     21.54
   15   28       100.00       4.00     1000.00  1.00  0.86  0.87  0.68   0.92      0.60      5.86
   15   29       100.00       4.00     1000.00  0.99  0.89  0.89  0.74   0.94      0.67     19.52
   15   30       100.00       4.00     1000.00  1.00  0.86  0.88  0.68   0.92      0.60      6.36
   15   31       100.00       4.00     1000.00  0.99  0.88     *     -   0.93         -      0.63
   15   32       100.00       4.00     1000.00  1.00  0.85     *     -   0.92         -      0.56
   15   33       100.00       4.00     1000.00  0.97  0.90  0.85  0.79   0.93      0.65      3.37
   15   34       100.00       4.00     1000.00  0.99  0.89  0.89  0.74   0.94      0.67     18.31
   15   35       100.00       4.00     1000.00  1.00  0.86  0.88  0.68   0.92      0.60      5.53
   15   36       100.00       4.00     1000.00  0.99  0.89  0.89  0.74   0.94      0.67     19.61
   15   37       100.00       4.00     1000.00  1.00  0.86  0.88  0.69   0.92      0.60      5.89
   15   38       100.00       4.00     1000.00  0.99  0.89  0.89  0.74   0.94      0.66     27.46
   15   39       100.00       4.00     1000.00  1.00  0.85  0.86  0.68   0.92      0.58     10.38
   15   40       100.00       4.00     1000.00  0.99  0.89  0.89  0.74   0.94      0.67     18.19
   15   41       100.00       4.00     1000.00  1.00  0.86  0.87  0.68   0.92      0.60      5.45
   15   42       100.00       4.00     1000.00  0.99  0.87  0.64  0.55   0.93      0.24      1.32
   15   43       100.00       4.00     1000.00  1.00  0.84  0.62  0.51   0.91      0.20      1.38
   15   44       100.00       4.00     1000.00  0.99  0.87  0.64  0.55   0.93      0.24      1.31
   15   45       100.00       4.00     1000.00  1.00  0.84  0.62  0.51   0.91      0.20      0.89
   15   46       100.00       4.00     1000.00  0.99  0.87  0.97  0.68   0.93      0.69      8.93
   15   47       100.00       4.00     1000.00  1.00  0.84  0.96  0.60   0.91      0.62      6.38
   15   48       100.00       4.00     1000.00  0.99  0.87  0.91  0.74   0.93      0.67      9.89
   15   49       100.00       4.00     1000.00  1.00  0.84  0.91  0.70   0.91      0.65      7.07
   15   50       100.00       4.00     1000.00  0.95  0.98  0.91  0.86   0.96      0.78      0.61
   15   51       100.00       4.00     1000.00  0.97  0.93  0.94  0.82   0.95      0.77      0.49
   15   52       100.00       4.00     1000.00  0.99  0.88  0.66  0.57   0.93      0.28      2.80
   15   53       100.00       4.00     1000.00  1.00  0.85  0.65  0.54   0.91      0.25      2.27
   16    1       100.00       6.00      100.00  0.95  0.37  0.55  0.18   0.58      0.04      0.02
   16    2       100.00       6.00      100.00  0.98  0.30  0.52  0.12   0.52      0.02      0.03
   16    3       100.00       6.00      100.00  0.96  0.36  0.50  0.16   0.58  -1.16E-5      0.03
   16    4       100.00       6.00      100.00  0.98  0.28  0.46  0.11   0.51     -0.03      0.02
   16    5       100.00       6.00      100.00  0.96  0.36  0.71  0.21   0.58      0.17      0.03
   16    6       100.00       6.00      100.00  0.98  0.28  0.72  0.12   0.51      0.14      0.02
   16    7       100.00       6.00      100.00  0.95  0.37  0.89  0.07   0.58      0.16      0.03
   16    8       100.00       6.00      100.00  0.98  0.30  0.94  0.03   0.52      0.10      0.03
   16    9       100.00       6.00      100.00  0.96  0.36  0.90  0.07   0.58      0.16      0.06
   16   10       100.00       6.00      100.00  0.98  0.28  0.97  0.03   0.51      0.10      0.03
   16   11       100.00       6.00      100.00  0.85  0.65  0.71  0.52   0.73      0.34      0.16
   16   12       100.00       6.00      100.00  0.91  0.54  0.75  0.43   0.69      0.33      0.12
   16   13       100.00       6.00      100.00  0.96  0.23  0.77  0.10   0.46      0.14      0.02
   16   14       100.00       6.00      100.00  0.80  0.70  0.66  0.57   0.73      0.33      0.22
   16   15       100.00       6.00      100.00  0.93  0.47  0.77  0.36   0.65      0.31      0.07
   16   16       100.00       6.00      100.00  0.88  0.52  0.71  0.41   0.67      0.28      0.08
   16   17       100.00       6.00      100.00  0.92  0.43  0.72  0.33   0.62      0.25      0.03
   16   18       100.00       6.00      100.00  0.96  0.22  0.76  0.09   0.45      0.13   1.00E-2
   16   19       100.00       6.00      100.00  0.85  0.58  0.69  0.46   0.69      0.29      0.07
   16   20       100.00       6.00      100.00  0.94  0.38  0.75  0.27   0.58      0.24      0.02
   16   21       100.00       6.00      100.00  0.98  0.34     *     -   0.57         -      0.34
   16   22       100.00       6.00      100.00  0.99  0.26     *     -   0.49         -      0.32
   16   23       100.00       6.00      100.00  0.98  0.35  0.66  0.19   0.57      0.13      2.56
   16   24       100.00       6.00      100.00  0.99  0.26  0.75  0.09   0.50      0.12      0.99
   16   25       100.00       6.00      100.00     -     -     -     -      -         -         -
   16   26       100.00       6.00      100.00  1.00  0.27  0.75  0.09   0.51      0.12      0.43
   16   27       100.00       6.00      100.00  0.98  0.38  0.64  0.22   0.59      0.12      0.94
   16   28       100.00       6.00      100.00  0.99  0.28  0.67  0.10   0.52      0.09      0.55
   16   29       100.00       6.00      100.00  0.99  0.36  0.65  0.20   0.58      0.13      0.83
   16   30       100.00       6.00      100.00  1.00  0.27  0.74  0.10   0.51      0.12      0.55
   16   31       100.00       6.00      100.00  0.97  0.36     *     -   0.58         -      0.15
   16   32       100.00       6.00      100.00  0.98  0.29     *     -   0.52         -      0.15
   16   33       100.00       6.00      100.00  0.95  0.42  0.68  0.30   0.62      0.19      0.75
   16   34       100.00       6.00      100.00  0.99  0.36  0.66  0.20   0.59      0.13      0.82
   16   35       100.00       6.00      100.00  1.00  0.27  0.75  0.09   0.51      0.12      0.41
   16   36       100.00       6.00      100.00  0.99  0.37  0.67  0.22   0.59      0.15      0.99
   16   37       100.00       6.00      100.00  1.00  0.28  0.72  0.10   0.52      0.11      0.44
   16   38       100.00       6.00      100.00  0.99  0.34  0.64  0.18   0.57      0.11      0.50
   16   39       100.00       6.00      100.00  1.00  0.25  0.74  0.06   0.49      0.09      0.30
   16   40       100.00       6.00      100.00  0.99  0.36  0.66  0.20   0.59      0.14      0.82
   16   41       100.00       6.00      100.00  1.00  0.28  0.73  0.10   0.51      0.11      0.40
   16   42       100.00       6.00      100.00  0.96  0.36  0.52  0.19   0.58      0.02      0.36
   16   43       100.00       6.00      100.00  0.98  0.28  0.52  0.13   0.51      0.02      0.28
   16   44       100.00       6.00      100.00  0.96  0.36  0.52  0.19   0.58      0.02      0.37
   16   45       100.00       6.00      100.00  0.98  0.28  0.52  0.13   0.51      0.02      0.17
   16   46       100.00       6.00      100.00  0.96  0.36  0.92  0.07   0.58      0.16      0.95
   16   47       100.00       6.00      100.00  0.98  0.28  0.91  0.03   0.51      0.10      0.41
   16   48       100.00       6.00      100.00  0.96  0.36  0.75  0.20   0.58      0.20      1.72
   16   49       100.00       6.00      100.00  0.98  0.28  0.83  0.09   0.51      0.15      0.42
   16   50       100.00       6.00      100.00  0.93  0.55  0.82  0.46   0.71      0.40      0.54
   16   51       100.00       6.00      100.00  0.95  0.25  0.82  0.15   0.47      0.20      0.17
   16   52       100.00       6.00      100.00  0.95  0.37  0.55  0.20   0.58      0.05      1.55
   16   53       100.00       6.00      100.00  0.98  0.30  0.56  0.15   0.53      0.05      1.27
   17    1       100.00       6.00      500.00  0.96  0.65  0.64  0.40   0.78      0.20      0.24
   17    2       100.00       6.00      500.00  0.97  0.59  0.65  0.37   0.75      0.20      0.16
   17    3       100.00       6.00      500.00  0.97  0.64  0.60  0.37   0.78      0.14      0.41
   17    4       100.00       6.00      500.00  0.98  0.58  0.59  0.33   0.74      0.12      0.15
   17    5       100.00       6.00      500.00  0.97  0.64  0.77  0.48   0.78      0.37      0.54
   17    6       100.00       6.00      500.00  0.98  0.58  0.80  0.44   0.74      0.38      0.30
   17    7       100.00       6.00      500.00  0.96  0.65  0.92  0.41   0.78      0.46      0.98
   17    8       100.00       6.00      500.00  0.97  0.59  0.94  0.32   0.75      0.39      0.43
   17    9       100.00       6.00      500.00  0.97  0.64  0.93  0.41   0.78      0.46      1.07
   17   10       100.00       6.00      500.00  0.98  0.58  0.94  0.31   0.74      0.39      0.48
   17   11       100.00       6.00      500.00  0.75  0.95  0.67  0.82   0.83      0.51      1.37
   17   12       100.00       6.00      500.00  0.81  0.92  0.72  0.80   0.85      0.54      0.88
   17   13       100.00       6.00      500.00  0.91  0.83  0.82  0.72   0.86      0.59      0.41
   17   14       100.00       6.00      500.00  0.77  0.94  0.68  0.81   0.84      0.51      0.74
   17   15       100.00       6.00      500.00  0.88  0.88  0.79  0.77   0.87      0.59      0.28
   17   16       100.00       6.00      500.00  0.77  0.92  0.69  0.79   0.83      0.50      1.03
   17   17       100.00       6.00      500.00  0.83  0.87  0.74  0.75   0.84      0.52      0.55
   17   18       100.00       6.00      500.00  0.91  0.70  0.81  0.60   0.79      0.49      0.16
   17   19       100.00       6.00      500.00  0.79  0.90  0.70  0.78   0.83      0.51      0.55
   17   20       100.00       6.00      500.00  0.89  0.77  0.79  0.67   0.82      0.52      0.16
   17   21       100.00       6.00      500.00  0.98  0.62     *     -   0.77         -      1.78
   17   22       100.00       6.00      500.00  0.99  0.56     *     -   0.74         -      1.23
   17   23       100.00       6.00      500.00  0.20  0.13  0.16  0.10   0.16      0.08     14.46
   17   24       100.00       6.00      500.00  1.00  0.61  0.76  0.42   0.77      0.32     18.05
   17   25       100.00       6.00      500.00     -     -     -     -      -         -         -
   17   26       100.00       6.00      500.00  1.00  0.62  0.75  0.42   0.78      0.31      3.75
   17   27       100.00       6.00      500.00  0.99  0.68  0.79  0.49   0.81      0.39     34.76
   17   28       100.00       6.00      500.00  1.00  0.62  0.75  0.42   0.78      0.31      4.37
   17   29       100.00       6.00      500.00  0.99  0.67  0.79  0.48   0.81      0.39     18.05
   17   30       100.00       6.00      500.00  1.00  0.62  0.75  0.43   0.78      0.32      3.96
   17   31       100.00       6.00      500.00  0.98  0.64     *     -   0.78         -      0.70
   17   32       100.00       6.00      500.00  0.98  0.58     *     -   0.74         -      0.58
   17   33       100.00       6.00      500.00  0.97  0.67  0.85  0.59   0.80      0.51      3.67
   17   34       100.00       6.00      500.00  0.99  0.67  0.79  0.49   0.81      0.39    231.15
   17   35       100.00       6.00      500.00  1.00  0.62  0.75  0.42   0.78      0.31      3.38
   17   36       100.00       6.00      500.00  0.99  0.68  0.79  0.49   0.81      0.39     25.51
   17   37       100.00       6.00      500.00  1.00  0.62  0.75  0.43   0.78      0.31      3.54
   17   38       100.00       6.00      500.00  1.00  0.68  0.77  0.48   0.82      0.37     14.20
   17   39       100.00       6.00      500.00  1.00  0.62  0.76  0.43   0.78      0.33      4.10
   17   40       100.00       6.00      500.00  0.99  0.67  0.79  0.49   0.81      0.39     20.48
   17   41       100.00       6.00      500.00  1.00  0.62  0.75  0.42   0.78      0.31      3.33
   17   42       100.00       6.00      500.00  0.97  0.64  0.51  0.33   0.78      0.02      2.26
   17   43       100.00       6.00      500.00  0.98  0.58  0.51  0.30   0.74      0.02      1.62
   17   44       100.00       6.00      500.00  0.97  0.64  0.51  0.33   0.78      0.02      2.31
   17   45       100.00       6.00      500.00  0.98  0.58  0.51  0.30   0.74      0.02      1.18
   17   46       100.00       6.00      500.00  0.97  0.64  0.93  0.41   0.78      0.46     12.10
   17   47       100.00       6.00      500.00  0.98  0.58  0.93  0.31   0.74      0.39      6.28
   17   48       100.00       6.00      500.00  0.97  0.64  0.77  0.49   0.78      0.37     16.28
   17   49       100.00       6.00      500.00  0.98  0.58  0.81  0.45   0.74      0.38      6.99
   17   50       100.00       6.00      500.00  0.90  0.90  0.83  0.81   0.89      0.66      1.25
   17   51       100.00       6.00      500.00  0.95  0.79  0.89  0.71   0.86      0.65      0.88
   17   52       100.00       6.00      500.00  0.96  0.65  0.52  0.35   0.78      0.03      3.81
   17   53       100.00       6.00      500.00  0.97  0.59  0.52  0.31   0.75      0.03      2.76
   18    1       100.00       6.00     1000.00  0.97  0.72  0.64  0.46   0.83      0.22      0.66
   18    2       100.00       6.00     1000.00  0.98  0.68  0.65  0.43   0.81      0.21      0.33
   18    3       100.00       6.00     1000.00  0.97  0.71  0.60  0.42   0.82      0.15      1.24
   18    4       100.00       6.00     1000.00  0.98  0.67  0.59  0.38   0.80      0.13      0.69
   18    5       100.00       6.00     1000.00  0.97  0.71  0.81  0.56   0.82      0.45      1.51
   18    6       100.00       6.00     1000.00  0.98  0.67  0.82  0.53   0.80      0.45      1.06
   18    7       100.00       6.00     1000.00  0.97  0.72  0.93  0.53   0.83      0.55      3.23
   18    8       100.00       6.00     1000.00  0.98  0.68  0.94  0.45   0.81      0.50      1.41
   18    9       100.00       6.00     1000.00  0.97  0.71  0.94  0.52   0.82      0.55      3.54
   18   10       100.00       6.00     1000.00  0.98  0.67  0.94  0.45   0.80      0.50      1.70
   18   11       100.00       6.00     1000.00  0.72  0.97  0.64  0.84   0.82      0.49      3.42
   18   12       100.00       6.00     1000.00  0.76  0.96  0.68  0.83   0.84      0.52      2.46
   18   13       100.00       6.00     1000.00  0.84  0.91  0.75  0.80   0.86      0.57      1.16
   18   14       100.00       6.00     1000.00  0.75  0.96  0.66  0.83   0.83      0.51      1.20
   18   15       100.00       6.00     1000.00  0.82  0.93  0.73  0.81   0.86      0.56      0.57
   18   16       100.00       6.00     1000.00  0.72  0.96  0.64  0.83   0.82      0.48      2.81
   18   17       100.00       6.00     1000.00  0.77  0.94  0.69  0.81   0.84      0.52      1.88
   18   18       100.00       6.00     1000.00  0.85  0.85  0.76  0.74   0.84      0.53      0.63
   18   19       100.00       6.00     1000.00  0.75  0.95  0.67  0.82   0.83      0.50      1.16
   18   20       100.00       6.00     1000.00  0.82  0.88  0.73  0.76   0.84      0.53      0.41
   18   21       100.00       6.00     1000.00  0.98  0.70     *     -   0.82         -      4.21
   18   22       100.00       6.00     1000.00  0.99  0.66     *     -   0.80         -      2.84
   18   23       100.00       6.00     1000.00     -     -     -     -      -         -         -
   18   24       100.00       6.00     1000.00     -     -     -     -      -         -         -
   18   25       100.00       6.00     1000.00     -     -     -     -      -         -         -
   18   26       100.00       6.00     1000.00  1.00  0.69  0.80  0.51   0.82      0.41     50.12
   18   27       100.00       6.00     1000.00  0.10  0.07  0.08  0.05   0.08      0.04  -9.90E-3
   18   28       100.00       6.00     1000.00  1.00  0.70  0.81  0.52   0.83      0.42     82.52
   18   29       100.00       6.00     1000.00     -     -     -     -      -         -         -
   18   30       100.00       6.00     1000.00  1.00  0.69  0.80  0.51   0.82      0.41     50.31
   18   31       100.00       6.00     1000.00  0.98  0.71     *     -   0.82         -      2.49
   18   32       100.00       6.00     1000.00  0.98  0.67     *     -   0.80         -      1.46
   18   33       100.00       6.00     1000.00  0.97  0.73  0.86  0.64   0.83      0.56      7.42
   18   34       100.00       6.00     1000.00  0.10  0.07  0.08  0.05   0.08      0.04     58.65
   18   35       100.00       6.00     1000.00  1.00  0.69  0.80  0.51   0.82      0.41     46.87
   18   36       100.00       6.00     1000.00     -     -     -     -      -         -         -
   18   37       100.00       6.00     1000.00  1.00  0.69  0.80  0.51   0.82      0.41     54.84
   18   38       100.00       6.00     1000.00     -     -     -     -      -         -         -
   18   39       100.00       6.00     1000.00  1.00  0.70  0.80  0.52   0.83      0.42     54.88
   18   40       100.00       6.00     1000.00     -     -     -     -      -         -         -
   18   41       100.00       6.00     1000.00  1.00  0.69  0.80  0.51   0.82      0.41     53.10
   18   42       100.00       6.00     1000.00  0.97  0.71  0.57  0.42   0.82      0.12      3.99
   18   43       100.00       6.00     1000.00  0.98  0.67  0.56  0.38   0.80      0.09      2.87
   18   44       100.00       6.00     1000.00  0.97  0.71  0.57  0.42   0.82      0.12      4.14
   18   45       100.00       6.00     1000.00  0.98  0.67  0.56  0.38   0.80      0.09      2.29
   18   46       100.00       6.00     1000.00  0.97  0.71  0.94  0.52   0.82      0.55     20.20
   18   47       100.00       6.00     1000.00  0.98  0.67  0.94  0.45   0.80      0.49     16.28
   18   48       100.00       6.00     1000.00  0.97  0.71  0.81  0.57   0.82      0.46     23.95
   18   49       100.00       6.00     1000.00  0.98  0.67  0.82  0.54   0.80      0.45     14.37
   18   50       100.00       6.00     1000.00  0.84  0.94  0.77  0.83   0.88      0.62      1.66
   18   51       100.00       6.00     1000.00  0.91  0.89  0.84  0.80   0.89      0.66      1.19
   18   52       100.00       6.00     1000.00  0.97  0.72  0.57  0.43   0.83      0.12      5.28
   18   53       100.00       6.00     1000.00  0.98  0.68  0.57  0.40   0.81      0.11      5.08
   19    1       500.00       2.00      100.00  0.74  0.66  0.42  0.29   0.69     -0.05      1.22
   19    2       500.00       2.00      100.00  0.93  0.55  0.52  0.18   0.71      0.03      1.22
   19    3       500.00       2.00      100.00  0.79  0.65  0.43  0.27   0.71     -0.04      0.18
   19    4       500.00       2.00      100.00  0.95  0.54  0.50  0.17   0.71   7.10E-3      0.06
   19    5       500.00       2.00      100.00  0.79  0.65  0.63  0.30   0.71      0.17      0.12
   19    6       500.00       2.00      100.00  0.95  0.54  0.84  0.19   0.71      0.24      0.05
   19    7       500.00       2.00      100.00  0.74  0.66  0.96  0.12   0.69      0.24      1.60
   19    8       500.00       2.00      100.00  0.93  0.55  0.99  0.05   0.71      0.15      1.12
   19    9       500.00       2.00      100.00  0.79  0.65  0.97  0.12   0.71      0.24      0.13
   19   10       500.00       2.00      100.00  0.95  0.54  0.99  0.05   0.71      0.15      0.07
   19   11       500.00       2.00      100.00  0.73  0.72  0.60  0.49   0.72      0.23      0.18
   19   12       500.00       2.00      100.00  0.94  0.62  0.85  0.29   0.76      0.32      0.05
   19   13       500.00       2.00      100.00  1.00  0.34  0.96  0.05   0.58      0.15      0.03
   19   14       500.00       2.00      100.00  0.44  0.80  0.35  0.61   0.59      0.04      1.84
   19   15       500.00       2.00      100.00  0.98  0.56  0.89  0.23   0.74      0.30      0.08
   19   16       500.00       2.00      100.00  0.75  0.71  0.62  0.47   0.73      0.24      0.09
   19   17       500.00       2.00      100.00  0.94  0.62  0.85  0.29   0.76      0.32      0.04
   19   18       500.00       2.00      100.00  1.00  0.33  0.95  0.05   0.58      0.15      0.03
   19   19       500.00       2.00      100.00  0.60  0.75  0.48  0.56   0.67      0.14      0.13
   19   20       500.00       2.00      100.00  0.98  0.56  0.89  0.23   0.74      0.30      0.06
   19   21       500.00       2.00      100.00  0.78  0.62     *     -   0.69         -      5.61
   19   22       500.00       2.00      100.00  0.94  0.53     *     -   0.70         -      5.77
   19   23       500.00       2.00      100.00     -     -     -     -      -         -         -
   19   24       500.00       2.00      100.00  0.94  0.54  0.87  0.11   0.71      0.19     15.19
   19   25       500.00       2.00      100.00     -     -     -     -      -         -         -
   19   26       500.00       2.00      100.00  0.94  0.54  0.88  0.11   0.71      0.19      4.91
   19   27       500.00       2.00      100.00     -     -     -     -      -         -         -
   19   28       500.00       2.00      100.00  0.93  0.53  0.88  0.10   0.71      0.19      3.98
   19   29       500.00       2.00      100.00     -     -     -     -      -         -         -
   19   30       500.00       2.00      100.00  0.94  0.54  0.88  0.11   0.71      0.19      4.70
   19   31       500.00       2.00      100.00  0.75  0.65     *     -   0.69         -      2.62
   19   32       500.00       2.00      100.00  0.94  0.54     *     -   0.72         -      1.88
   19   33       500.00       2.00      100.00  0.58  0.68  0.39  0.47   0.63  -9.76E-3     12.52
   19   34       500.00       2.00      100.00     -     -     -     -      -         -         -
   19   35       500.00       2.00      100.00  0.94  0.54  0.88  0.11   0.71      0.19      5.03
   19   36       500.00       2.00      100.00     -     -     -     -      -         -         -
   19   37       500.00       2.00      100.00  0.93  0.55  0.87  0.12   0.71      0.19      6.06
   19   38       500.00       2.00      100.00     -     -     -     -      -         -         -
   19   39       500.00       2.00      100.00  0.98  0.51  0.92  0.07   0.70      0.16      3.76
   19   40       500.00       2.00      100.00     -     -     -     -      -         -         -
   19   41       500.00       2.00      100.00  0.94  0.54  0.88  0.11   0.71      0.20      5.11
   19   42       500.00       2.00      100.00  0.79  0.65  0.41  0.30   0.71     -0.07      3.44
   19   43       500.00       2.00      100.00  0.95  0.54  0.50  0.20   0.71   3.60E-3      3.26
   19   44       500.00       2.00      100.00  0.79  0.65  0.41  0.30   0.71     -0.07      3.37
   19   45       500.00       2.00      100.00  0.95  0.54  0.50  0.20   0.71   3.60E-3      3.08
   19   46       500.00       2.00      100.00  0.79  0.65  0.96  0.12   0.71      0.24      4.15
   19   47       500.00       2.00      100.00  0.95  0.54  0.99  0.06   0.71      0.17      5.30
   19   48       500.00       2.00      100.00  0.79  0.65  0.89  0.23   0.71      0.30      4.52
   19   49       500.00       2.00      100.00  0.95  0.54  0.99  0.11   0.71      0.24      4.15
   19   50       500.00       2.00      100.00  0.97  0.66  0.89  0.40   0.80      0.42      3.33
   19   51       500.00       2.00      100.00  1.00  0.32  0.99  0.11   0.56      0.24      1.75
   19   52       500.00       2.00      100.00  0.74  0.65  0.41  0.32   0.70     -0.07     29.44
   19   53       500.00       2.00      100.00  0.94  0.55  0.51  0.21   0.71      0.02     30.23
   20    1       500.00       2.00      500.00  0.78  0.95  0.53  0.55   0.86      0.16      1.56
   20    2       500.00       2.00      500.00  0.97  0.91  0.71  0.52   0.94      0.33      1.23
   20    3       500.00       2.00      500.00  0.80  0.95  0.53  0.54   0.87      0.15      0.39
   20    4       500.00       2.00      500.00  0.98  0.91  0.68  0.50   0.94      0.28      0.18
   20    5       500.00       2.00      500.00  0.80  0.95  0.70  0.68   0.87      0.44      0.46
   20    6       500.00       2.00      500.00  0.98  0.91  0.92  0.63   0.94      0.61      0.25
   20    7       500.00       2.00      500.00  0.78  0.95  0.99  0.55   0.86      0.61      1.66
   20    8       500.00       2.00      500.00  0.97  0.91  0.99  0.45   0.94      0.53      1.53
   20    9       500.00       2.00      500.00  0.80  0.95  0.99  0.55   0.87      0.61      0.73
   20   10       500.00       2.00      500.00  0.98  0.91  0.99  0.45   0.94      0.53      0.29
   20   11       500.00       2.00      500.00  0.79  0.98  0.73  0.79   0.88      0.55      0.58
   20   12       500.00       2.00      500.00  0.98  0.95  0.95  0.70   0.96      0.68      0.16
   20   13       500.00       2.00      500.00  1.00  0.84  0.98  0.57   0.92      0.62      0.11
   20   14       500.00       2.00      500.00  0.91  0.96  0.87  0.74   0.93      0.65      0.22
   20   15       500.00       2.00      500.00  1.00  0.89  0.97  0.63   0.94      0.66      0.17
   20   16       500.00       2.00      500.00  0.83  0.97  0.77  0.78   0.90      0.58      0.16
   20   17       500.00       2.00      500.00  0.98  0.94  0.95  0.70   0.96      0.68      0.13
   20   18       500.00       2.00      500.00  1.00  0.84  0.98  0.57   0.92      0.62      0.10
   20   19       500.00       2.00      500.00  0.91  0.96  0.88  0.74   0.94      0.66      0.17
   20   20       500.00       2.00      500.00  1.00  0.89  0.97  0.63   0.94      0.66      0.15
   20   21       500.00       2.00      500.00  0.81  0.95     *     -   0.88         -      7.37
   20   22       500.00       2.00      500.00  0.97  0.91     *     -   0.94         -      6.33
   20   23       500.00       2.00      500.00     -     -     -     -      -         -         -
   20   24       500.00       2.00      500.00  0.97  0.91  0.87  0.60   0.94      0.53     44.89
   20   25       500.00       2.00      500.00     -     -     -     -      -         -         -
   20   26       500.00       2.00      500.00  0.97  0.91  0.86  0.60   0.94      0.53     12.23
   20   27       500.00       2.00      500.00     -     -     -     -      -         -         -
   20   28       500.00       2.00      500.00  0.97  0.91  0.86  0.59   0.94      0.52      8.48
   20   29       500.00       2.00      500.00     -     -     -     -      -         -         -
   20   30       500.00       2.00      500.00  0.97  0.91  0.86  0.60   0.94      0.53     11.66
   20   31       500.00       2.00      500.00  0.79  0.95     *     -   0.87         -      2.73
   20   32       500.00       2.00      500.00  0.97  0.91     *     -   0.94         -      2.19
   20   33       500.00       2.00      500.00  0.54  0.97  0.43  0.78   0.72      0.22     43.54
   20   34       500.00       2.00      500.00     -     -     -     -      -         -         -
   20   35       500.00       2.00      500.00  0.97  0.91  0.86  0.60   0.94      0.53     12.68
   20   36       500.00       2.00      500.00     -     -     -     -      -         -         -
   20   37       500.00       2.00      500.00  0.97  0.91  0.86  0.60   0.94      0.53     13.02
   20   38       500.00       2.00      500.00     -     -     -     -      -         -         -
   20   39       500.00       2.00      500.00  0.99  0.90  0.86  0.58   0.94      0.52     15.67
   20   40       500.00       2.00      500.00     -     -     -     -      -         -         -
   20   41       500.00       2.00      500.00  0.97  0.91  0.86  0.60   0.94      0.53     13.27
   20   42       500.00       2.00      500.00  0.80  0.95  0.51  0.58   0.87      0.13      4.93
   20   43       500.00       2.00      500.00  0.98  0.91  0.65  0.54   0.94      0.25      3.60
   20   44       500.00       2.00      500.00  0.80  0.95  0.51  0.58   0.87      0.13      4.24
   20   45       500.00       2.00      500.00  0.98  0.91  0.65  0.54   0.94      0.25      3.57
   20   46       500.00       2.00      500.00  0.80  0.95  0.99  0.55   0.87      0.61      9.90
   20   47       500.00       2.00      500.00  0.98  0.91  1.00  0.46   0.94      0.54      8.05
   20   48       500.00       2.00      500.00  0.80  0.95  0.93  0.65   0.87      0.63     10.60
   20   49       500.00       2.00      500.00  0.98  0.91  0.99  0.57   0.94      0.63      7.09
   20   50       500.00       2.00      500.00  1.00  0.95  0.98  0.70   0.97      0.72      4.65
   20   51       500.00       2.00      500.00  1.00  0.84  0.99  0.59   0.92      0.64      3.77
   20   52       500.00       2.00      500.00  0.78  0.95  0.52  0.59   0.86      0.15     31.43
   20   53       500.00       2.00      500.00  0.97  0.91  0.68  0.55   0.94      0.30     28.73
   21    1       500.00       2.00     1000.00  0.77  0.99  0.57  0.62   0.87      0.25      2.02
   21    2       500.00       2.00     1000.00  0.98  0.98  0.80  0.62   0.98      0.48      1.41
   21    3       500.00       2.00     1000.00  0.78  0.99  0.56  0.60   0.88      0.22      0.78
   21    4       500.00       2.00     1000.00  0.98  0.98  0.76  0.60   0.98      0.43      0.37
   21    5       500.00       2.00     1000.00  0.78  0.99  0.71  0.73   0.88      0.48      0.89
   21    6       500.00       2.00     1000.00  0.98  0.98  0.95  0.69   0.98      0.68      0.53
   21    7       500.00       2.00     1000.00  0.77  0.99  0.99  0.66   0.87      0.69      2.36
   21    8       500.00       2.00     1000.00  0.98  0.98  1.00  0.60   0.98      0.65      1.89
   21    9       500.00       2.00     1000.00  0.78  0.99  0.99  0.66   0.88      0.70      1.58
   21   10       500.00       2.00     1000.00  0.98  0.98  1.00  0.60   0.98      0.65      0.71
   21   11       500.00       2.00     1000.00  0.78  1.00  0.73  0.82   0.88      0.57      0.97
   21   12       500.00       2.00     1000.00  0.97  0.99  0.96  0.74   0.98      0.73      0.29
   21   13       500.00       2.00     1000.00  1.00  0.95  0.99  0.68   0.97      0.71      0.20
   21   14       500.00       2.00     1000.00  0.95  0.99  0.93  0.75   0.97      0.71      0.31
   21   15       500.00       2.00     1000.00  1.00  0.96  0.99  0.69   0.98      0.72      0.26
   21   16       500.00       2.00     1000.00  0.82  0.99  0.77  0.81   0.90      0.61      0.29
   21   17       500.00       2.00     1000.00  0.98  0.99  0.96  0.74   0.98      0.73      0.22
   21   18       500.00       2.00     1000.00  1.00  0.95  0.99  0.68   0.97      0.71      0.20
   21   19       500.00       2.00     1000.00  0.95  0.99  0.93  0.75   0.97      0.72      0.27
   21   20       500.00       2.00     1000.00  1.00  0.96  0.99  0.69   0.98      0.72      0.26
   21   21       500.00       2.00     1000.00  0.80  0.99     *     -   0.89         -      8.78
   21   22       500.00       2.00     1000.00  0.98  0.97     *     -   0.98         -      7.86
   21   23       500.00       2.00     1000.00     -     -     -     -      -         -         -
   21   24       500.00       2.00     1000.00     -     -     -     -      -         -         -
   21   25       500.00       2.00     1000.00     -     -     -     -      -         -         -
   21   26       500.00       2.00     1000.00  0.98  0.97  0.94  0.68   0.97      0.66     18.73
   21   27       500.00       2.00     1000.00     -     -     -     -      -         -         -
   21   28       500.00       2.00     1000.00  0.98  0.97  0.94  0.67   0.97      0.66     11.53
   21   29       500.00       2.00     1000.00     -     -     -     -      -         -         -
   21   30       500.00       2.00     1000.00  0.98  0.97  0.94  0.68   0.97      0.66     17.49
   21   31       500.00       2.00     1000.00  0.78  0.99     *     -   0.88         -      3.04
   21   32       500.00       2.00     1000.00  0.98  0.98     *     -   0.98         -      2.71
   21   33       500.00       2.00     1000.00  0.55  0.99  0.44  0.81   0.74      0.25    166.50
   21   34       500.00       2.00     1000.00     -     -     -     -      -         -         -
   21   35       500.00       2.00     1000.00  0.98  0.97  0.94  0.68   0.97      0.66     18.93
   21   36       500.00       2.00     1000.00     -     -     -     -      -         -         -
   21   37       500.00       2.00     1000.00  0.97  0.97  0.94  0.68   0.97      0.66     19.45
   21   38       500.00       2.00     1000.00     -     -     -     -      -         -         -
   21   39       500.00       2.00     1000.00  0.99  0.97  0.94  0.67   0.98      0.66     36.99
   21   40       500.00       2.00     1000.00     -     -     -     -      -         -         -
   21   41       500.00       2.00     1000.00  0.97  0.97  0.94  0.68   0.97      0.66     18.76
   21   42       500.00       2.00     1000.00  0.78  0.99  0.53  0.63   0.88      0.19      5.20
   21   43       500.00       2.00     1000.00  0.98  0.98  0.71  0.61   0.98      0.37      4.02
   21   44       500.00       2.00     1000.00  0.78  0.99  0.53  0.63   0.88      0.19      4.37
   21   45       500.00       2.00     1000.00  0.98  0.98  0.71  0.61   0.98      0.37      3.99
   21   46       500.00       2.00     1000.00  0.78  0.99  0.99  0.66   0.88      0.69     12.05
   21   47       500.00       2.00     1000.00  0.98  0.98  1.00  0.60   0.98      0.66      7.72
   21   48       500.00       2.00     1000.00  0.78  0.99  0.94  0.71   0.88      0.69     11.86
   21   49       500.00       2.00     1000.00  0.98  0.98  0.99  0.67   0.98      0.71     12.80
   21   50       500.00       2.00     1000.00  1.00  0.99  0.99  0.73   1.00      0.75      4.92
   21   51       500.00       2.00     1000.00  1.00  0.95  0.99  0.68   0.97      0.71      4.44
   21   52       500.00       2.00     1000.00  0.77  0.99  0.53  0.64   0.87      0.21     31.72
   21   53       500.00       2.00     1000.00  0.98  0.98  0.74  0.63   0.98      0.41     28.56
   22    1       500.00       4.00      100.00  0.91  0.50  0.54  0.24   0.67      0.05      1.17
   22    2       500.00       4.00      100.00  0.98  0.40  0.56  0.16   0.62      0.05      1.36
   22    3       500.00       4.00      100.00  0.93  0.49  0.50  0.22   0.67   7.30E-3      0.15
   22    4       500.00       4.00      100.00  0.99  0.38  0.52  0.15   0.62      0.02      0.10
   22    5       500.00       4.00      100.00  0.93  0.49  0.76  0.30   0.67      0.26      0.18
   22    6       500.00       4.00      100.00  0.99  0.38  0.85  0.17   0.62      0.23      0.11
   22    7       500.00       4.00      100.00  0.91  0.50  0.97  0.13   0.67      0.25      1.14
   22    8       500.00       4.00      100.00  0.98  0.40  0.98  0.05   0.62      0.16      1.20
   22    9       500.00       4.00      100.00  0.93  0.49  0.98  0.13   0.67      0.25      0.19
   22   10       500.00       4.00      100.00  0.99  0.38  0.98  0.05   0.62      0.15      0.11
   22   11       500.00       4.00      100.00  0.78  0.73  0.69  0.62   0.75      0.40      1.64
   22   12       500.00       4.00      100.00  0.94  0.56  0.84  0.43   0.73      0.41      0.35
   22   13       500.00       4.00      100.00  0.99  0.26  0.93  0.07   0.51      0.17      0.04
   22   14       500.00       4.00      100.00  0.59  0.78  0.53  0.68   0.68      0.27      3.95
   22   15       500.00       4.00      100.00  0.97  0.48  0.88  0.33   0.68      0.36      0.16
   22   16       500.00       4.00      100.00  0.86  0.62  0.76  0.51   0.73      0.39      0.16
   22   17       500.00       4.00      100.00  0.95  0.52  0.85  0.39   0.70      0.38      0.08
   22   18       500.00       4.00      100.00  0.99  0.26  0.94  0.07   0.51      0.17      0.03
   22   19       500.00       4.00      100.00  0.77  0.66  0.68  0.56   0.71      0.35      0.26
   22   20       500.00       4.00      100.00  0.97  0.47  0.88  0.31   0.67      0.35      0.10
   22   21       500.00       4.00      100.00  0.94  0.46     *     -   0.66         -      6.66
   22   22       500.00       4.00      100.00  0.99  0.36     *     -   0.60         -      6.92
   22   23       500.00       4.00      100.00     -     -     -     -      -         -         -
   22   24       500.00       4.00      100.00  0.98  0.37  0.82  0.12   0.60      0.18     29.68
   22   25       500.00       4.00      100.00     -     -     -     -      -         -         -
   22   26       500.00       4.00      100.00  0.98  0.37  0.80  0.12   0.60      0.17      8.99
   22   27       500.00       4.00      100.00     -     -     -     -      -         -         -
   22   28       500.00       4.00      100.00  0.98  0.38  0.79  0.12   0.61      0.17      6.98
   22   29       500.00       4.00      100.00     -     -     -     -      -         -         -
   22   30       500.00       4.00      100.00  0.98  0.37  0.80  0.12   0.60      0.17      7.85
   22   31       500.00       4.00      100.00  0.92  0.49     *     -   0.67         -      1.87
   22   32       500.00       4.00      100.00  0.99  0.39     *     -   0.62         -      1.70
   22   33       500.00       4.00      100.00  0.82  0.54  0.62  0.41   0.66      0.20     11.78
   22   34       500.00       4.00      100.00     -     -     -     -      -         -         -
   22   35       500.00       4.00      100.00  0.98  0.37  0.80  0.12   0.60      0.17      7.81
   22   36       500.00       4.00      100.00     -     -     -     -      -         -         -
   22   37       500.00       4.00      100.00  0.98  0.38  0.78  0.14   0.61      0.18      9.33
   22   38       500.00       4.00      100.00     -     -     -     -      -         -         -
   22   39       500.00       4.00      100.00  1.00  0.34  0.79  0.08   0.58      0.13      5.36
   22   40       500.00       4.00      100.00     -     -     -     -      -         -         -
   22   41       500.00       4.00      100.00  0.98  0.37  0.79  0.13   0.60      0.17      7.95
   22   42       500.00       4.00      100.00  0.93  0.49  0.49  0.25   0.67   4.03E-3      3.70
   22   43       500.00       4.00      100.00  0.99  0.38  0.50  0.17   0.62   1.29E-3      3.65
   22   44       500.00       4.00      100.00  0.93  0.49  0.49  0.25   0.67   4.03E-3      3.90
   22   45       500.00       4.00      100.00  0.99  0.38  0.50  0.17   0.62   1.29E-3      3.01
   22   46       500.00       4.00      100.00  0.93  0.49  0.98  0.13   0.67      0.25      6.32
   22   47       500.00       4.00      100.00  0.99  0.38  0.98  0.05   0.62      0.16      4.90
   22   48       500.00       4.00      100.00  0.93  0.49  0.91  0.27   0.67      0.34      6.73
   22   49       500.00       4.00      100.00  0.99  0.38  0.98  0.12   0.62      0.24      6.69
   22   50       500.00       4.00      100.00  0.97  0.65  0.92  0.54   0.79      0.54      9.87
   22   51       500.00       4.00      100.00  0.99  0.29  0.97  0.17   0.53      0.29      3.17
   22   52       500.00       4.00      100.00  0.91  0.50  0.51  0.26   0.67      0.02     31.32
   22   53       500.00       4.00      100.00  0.98  0.40  0.52  0.18   0.62      0.02     31.43
   23    1       500.00       4.00      500.00  0.96  0.87  0.68  0.58   0.91      0.32      2.16
   23    2       500.00       4.00      500.00  1.00  0.81  0.69  0.51   0.89      0.29      1.76
   23    3       500.00       4.00      500.00  0.96  0.87  0.63  0.53   0.91      0.23      1.46
   23    4       500.00       4.00      500.00  1.00  0.80  0.63  0.47   0.89      0.20      0.63
   23    5       500.00       4.00      500.00  0.96  0.87  0.88  0.72   0.91      0.64      2.33
   23    6       500.00       4.00      500.00  1.00  0.80  0.93  0.66   0.89      0.64      1.41
   23    7       500.00       4.00      500.00  0.96  0.87  0.99  0.60   0.91      0.65      5.91
   23    8       500.00       4.00      500.00  1.00  0.81  0.99  0.48   0.89      0.56      3.02
   23    9       500.00       4.00      500.00  0.96  0.87  0.99  0.60   0.91      0.65      5.15
   23   10       500.00       4.00      500.00  1.00  0.80  0.99  0.48   0.89      0.56      2.00
   23   11       500.00       4.00      500.00  0.84  0.98  0.81  0.91   0.91      0.73      3.60
   23   12       500.00       4.00      500.00  0.97  0.95  0.95  0.85   0.96      0.82      1.32
   23   13       500.00       4.00      500.00  0.99  0.81  0.98  0.70   0.90      0.72      0.64
   23   14       500.00       4.00      500.00  0.92  0.97  0.90  0.89   0.95      0.79      1.34
   23   15       500.00       4.00      500.00  0.99  0.87  0.98  0.77   0.93      0.77      0.58
   23   16       500.00       4.00      500.00  0.91  0.95  0.89  0.88   0.93      0.77      0.66
   23   17       500.00       4.00      500.00  0.98  0.92  0.96  0.82   0.95      0.80      0.50
   23   18       500.00       4.00      500.00  0.99  0.78  0.98  0.67   0.88      0.69      0.24
   23   19       500.00       4.00      500.00  0.95  0.94  0.93  0.86   0.94      0.80      0.48
   23   20       500.00       4.00      500.00  0.99  0.84  0.98  0.74   0.91      0.75      0.36
   23   21       500.00       4.00      500.00  0.97  0.86     *     -   0.91         -     12.20
   23   22       500.00       4.00      500.00  1.00  0.79     *     -   0.89         -     10.12
   23   23       500.00       4.00      500.00     -     -     -     -      -         -         -
   23   24       500.00       4.00      500.00  0.10  0.08  0.09  0.06   0.09      0.05     24.44
   23   25       500.00       4.00      500.00     -     -     -     -      -         -         -
   23   26       500.00       4.00      500.00  1.00  0.79  0.84  0.61   0.89      0.52     38.28
   23   27       500.00       4.00      500.00     -     -     -     -      -         -         -
   23   28       500.00       4.00      500.00  1.00  0.79  0.85  0.61   0.89      0.52     24.05
   23   29       500.00       4.00      500.00     -     -     -     -      -         -         -
   23   30       500.00       4.00      500.00  0.40  0.31  0.34  0.24   0.35      0.21     15.19
   23   31       500.00       4.00      500.00  0.96  0.87     *     -   0.91         -      3.88
   23   32       500.00       4.00      500.00  1.00  0.80     *     -   0.89         -      3.00
   23   33       500.00       4.00      500.00  0.86  0.90  0.78  0.81   0.88      0.60     34.09
   23   34       500.00       4.00      500.00     -     -     -     -      -         -         -
   23   35       500.00       4.00      500.00  1.00  0.79  0.84  0.61   0.89      0.52     38.23
   23   36       500.00       4.00      500.00     -     -     -     -      -         -         -
   23   37       500.00       4.00      500.00  1.00  0.79  0.85  0.61   0.89      0.52     39.53
   23   38       500.00       4.00      500.00     -     -     -     -      -         -         -
   23   39       500.00       4.00      500.00  1.00  0.79  0.83  0.59   0.88      0.50     49.26
   23   40       500.00       4.00      500.00     -     -     -     -      -         -         -
   23   41       500.00       4.00      500.00  1.00  0.79  0.84  0.61   0.89      0.52     38.68
   23   42       500.00       4.00      500.00  0.96  0.87  0.58  0.51   0.91      0.16      9.42
   23   43       500.00       4.00      500.00  1.00  0.80  0.59  0.47   0.89      0.15      6.37
   23   44       500.00       4.00      500.00  0.96  0.87  0.58  0.51   0.91      0.16      9.39
   23   45       500.00       4.00      500.00  1.00  0.80  0.59  0.47   0.89      0.15      5.68
   23   46       500.00       4.00      500.00  0.96  0.87  0.99  0.60   0.91      0.65     53.57
   23   47       500.00       4.00      500.00  1.00  0.80  0.99  0.48   0.89      0.56     40.38
   23   48       500.00       4.00      500.00  0.96  0.87  0.93  0.73   0.91      0.70     64.25
   23   49       500.00       4.00      500.00  1.00  0.80  0.97  0.66   0.89      0.67     41.07
   23   50       500.00       4.00      500.00  0.99  0.96  0.98  0.86   0.98      0.85     13.45
   23   51       500.00       4.00      500.00  1.00  0.86  0.99  0.76   0.93      0.77     11.07
   23   52       500.00       4.00      500.00  0.96  0.87  0.61  0.54   0.91      0.21     36.45
   23   53       500.00       4.00      500.00  1.00  0.81  0.63  0.49   0.90      0.20     35.10
   24    1       500.00       4.00     1000.00  0.97  0.94  0.74  0.68   0.96      0.44      3.82
   24    2       500.00       4.00     1000.00  1.00  0.91  0.75  0.64   0.95      0.42      2.62
   24    3       500.00       4.00     1000.00  0.97  0.94  0.69  0.63   0.96      0.36      4.33
   24    4       500.00       4.00     1000.00  1.00  0.91  0.69  0.59   0.95      0.33      2.32
   24    5       500.00       4.00     1000.00  0.97  0.94  0.91  0.82   0.96      0.75      7.54
   24    6       500.00       4.00     1000.00  1.00  0.91  0.95  0.79   0.95      0.76      5.45
   24    7       500.00       4.00     1000.00  0.97  0.94  1.00  0.75   0.96      0.77     19.59
   24    8       500.00       4.00     1000.00  1.00  0.91  1.00  0.66   0.95      0.70      9.48
   24    9       500.00       4.00     1000.00  0.97  0.94  1.00  0.75   0.96      0.77     19.82
   24   10       500.00       4.00     1000.00  1.00  0.91  1.00  0.66   0.95      0.70     11.60
   24   11       500.00       4.00     1000.00  0.84  1.00  0.81  0.93   0.92      0.74      5.58
   24   12       500.00       4.00     1000.00  0.97  0.99  0.95  0.90   0.98      0.85      2.52
   24   13       500.00       4.00     1000.00  0.99  0.94  0.97  0.84   0.96      0.83      1.60
   24   14       500.00       4.00     1000.00  0.95  0.99  0.93  0.90   0.97      0.84      1.29
   24   15       500.00       4.00     1000.00  0.99  0.95  0.97  0.86   0.97      0.84      0.83
   24   16       500.00       4.00     1000.00  0.91  0.99  0.88  0.92   0.95      0.81      1.42
   24   17       500.00       4.00     1000.00  0.98  0.98  0.96  0.89   0.98      0.85      1.00
   24   18       500.00       4.00     1000.00  0.99  0.92  0.98  0.82   0.95      0.81      0.59
   24   19       500.00       4.00     1000.00  0.97  0.98  0.94  0.89   0.97      0.85      0.73
   24   20       500.00       4.00     1000.00  0.99  0.94  0.97  0.84   0.96      0.83      0.49
   24   21       500.00       4.00     1000.00  0.97  0.94     *     -   0.95         -     21.43
   24   22       500.00       4.00     1000.00  1.00  0.90     *     -   0.95         -     17.43
   24   23       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   24       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   25       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   26       500.00       4.00     1000.00  1.00  0.90  0.89  0.74   0.95      0.66    112.67
   24   27       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   28       500.00       4.00     1000.00  1.00  0.90  0.89  0.74   0.95      0.67     97.54
   24   29       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   30       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   31       500.00       4.00     1000.00  0.97  0.94     *     -   0.96         -      6.73
   24   32       500.00       4.00     1000.00  1.00  0.91     *     -   0.95         -      5.84
   24   33       500.00       4.00     1000.00  0.88  0.96  0.81  0.88   0.92      0.69     65.41
   24   34       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   35       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   36       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   37       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   38       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   39       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   40       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   41       500.00       4.00     1000.00     -     -     -     -      -         -         -
   24   42       500.00       4.00     1000.00  0.97  0.94  0.62  0.59   0.96      0.24     12.80
   24   43       500.00       4.00     1000.00  1.00  0.91  0.62  0.56   0.95      0.22      9.52
   24   44       500.00       4.00     1000.00  0.97  0.94  0.62  0.59   0.96      0.24     12.13
   24   45       500.00       4.00     1000.00  1.00  0.91  0.62  0.56   0.95      0.22      8.49
   24   46       500.00       4.00     1000.00  0.97  0.94  0.99  0.75   0.96      0.77    101.85
   24   47       500.00       4.00     1000.00  1.00  0.91  0.99  0.67   0.95      0.70     72.33
   24   48       500.00       4.00     1000.00  0.97  0.94  0.94  0.83   0.96      0.78    127.52
   24   49       500.00       4.00     1000.00  1.00  0.91  0.96  0.78   0.95      0.77     74.05
   24   50       500.00       4.00     1000.00  0.99  0.99  0.98  0.90   0.99      0.88     14.52
   24   51       500.00       4.00     1000.00  0.99  0.95  0.98  0.86   0.97      0.85     12.54
   24   52       500.00       4.00     1000.00  0.97  0.94  0.65  0.62   0.96      0.29     43.26
   24   53       500.00       4.00     1000.00  1.00  0.91  0.66  0.59   0.95      0.29     43.87
   25    1       500.00       6.00      100.00  0.94  0.39  0.56  0.19   0.60      0.06      1.22
   25    2       500.00       6.00      100.00  0.99  0.30  0.55  0.13   0.54      0.03      1.24
   25    3       500.00       6.00      100.00  0.96  0.38  0.52  0.17   0.60      0.02      0.26
   25    4       500.00       6.00      100.00  0.99  0.28  0.50  0.11   0.53   8.32E-4      0.16
   25    5       500.00       6.00      100.00  0.96  0.38  0.76  0.24   0.60      0.22      0.28
   25    6       500.00       6.00      100.00  0.99  0.28  0.83  0.13   0.53      0.19      0.14
   25    7       500.00       6.00      100.00  0.94  0.39  0.98  0.09   0.60      0.21      1.33
   25    8       500.00       6.00      100.00  0.99  0.30  0.99  0.04   0.54      0.14      1.35
   25    9       500.00       6.00      100.00  0.96  0.38  0.98  0.09   0.60      0.21      0.32
   25   10       500.00       6.00      100.00  0.99  0.28  0.98  0.04   0.53      0.13      0.12
   25   11       500.00       6.00      100.00  0.81  0.73  0.74  0.65   0.77      0.47      4.26
   25   12       500.00       6.00      100.00  0.93  0.60  0.85  0.52   0.75      0.47      2.40
   25   13       500.00       6.00      100.00  0.98  0.22  0.88  0.09   0.47      0.17      0.07
   25   14       500.00       6.00      100.00  0.66  0.77  0.60  0.70   0.71      0.36      9.46
   25   15       500.00       6.00      100.00  0.96  0.50  0.87  0.41   0.69      0.42      1.29
   25   16       500.00       6.00      100.00  0.89  0.56  0.80  0.48   0.70      0.40      0.31
   25   17       500.00       6.00      100.00  0.95  0.46  0.84  0.38   0.65      0.37      0.17
   25   18       500.00       6.00      100.00  0.99  0.22  0.89  0.08   0.46      0.17      0.06
   25   19       500.00       6.00      100.00  0.83  0.61  0.74  0.54   0.71      0.39      0.69
   25   20       500.00       6.00      100.00  0.97  0.40  0.86  0.31   0.62      0.34      0.15
   25   21       500.00       6.00      100.00  0.97  0.34     *     -   0.57         -      6.78
   25   22       500.00       6.00      100.00  0.99  0.26     *     -   0.51         -      6.08
   25   23       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   24       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   25       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   26       500.00       6.00      100.00  0.99  0.26  0.77  0.09   0.51      0.13     11.90
   25   27       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   28       500.00       6.00      100.00  0.99  0.27  0.76  0.09   0.51      0.13      9.87
   25   29       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   30       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   31       500.00       6.00      100.00  0.96  0.37     *     -   0.60         -      2.12
   25   32       500.00       6.00      100.00  0.99  0.29     *     -   0.53         -      1.65
   25   33       500.00       6.00      100.00  0.91  0.42  0.71  0.33   0.62      0.24     13.55
   25   34       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   35       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   36       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   37       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   38       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   39       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   40       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   41       500.00       6.00      100.00     -     -     -     -      -         -         -
   25   42       500.00       6.00      100.00  0.96  0.38  0.50  0.19   0.60   8.02E-3      4.39
   25   43       500.00       6.00      100.00  0.99  0.28  0.49  0.13   0.53  -4.94E-3      4.06
   25   44       500.00       6.00      100.00  0.96  0.38  0.50  0.19   0.60   8.02E-3      5.01
   25   45       500.00       6.00      100.00  0.99  0.28  0.49  0.13   0.53  -4.94E-3      3.01
   25   46       500.00       6.00      100.00  0.96  0.38  0.97  0.09   0.60      0.21      8.23
   25   47       500.00       6.00      100.00  0.99  0.28  0.98  0.04   0.53      0.14      4.56
   25   48       500.00       6.00      100.00  0.96  0.38  0.87  0.22   0.60      0.28     11.50
   25   49       500.00       6.00      100.00  0.99  0.28  0.96  0.09   0.53      0.21      4.86
   25   50       500.00       6.00      100.00  0.96  0.64  0.91  0.58   0.78      0.57     25.03
   25   51       500.00       6.00      100.00  0.99  0.26  0.94  0.17   0.50      0.28      4.64
   25   52       500.00       6.00      100.00  0.94  0.39  0.52  0.20   0.60      0.02     32.08
   25   53       500.00       6.00      100.00  0.99  0.30  0.51  0.14   0.54      0.01     32.29
   26    1       500.00       6.00      500.00  0.99  0.75  0.65  0.48   0.86      0.24      3.86
   26    2       500.00       6.00      500.00  1.00  0.68  0.65  0.42   0.82      0.21      2.40
   26    3       500.00       6.00      500.00  0.99  0.74  0.60  0.43   0.86      0.15      4.57
   26    4       500.00       6.00      500.00  1.00  0.67  0.59  0.38   0.82      0.13      1.87
   26    5       500.00       6.00      500.00  0.99  0.74  0.88  0.64   0.86      0.57      7.39
   26    6       500.00       6.00      500.00  1.00  0.67  0.90  0.58   0.82      0.55      3.92
   26    7       500.00       6.00      500.00  0.99  0.75  0.99  0.52   0.86      0.58     16.45
   26    8       500.00       6.00      500.00  1.00  0.68  0.99  0.40   0.82      0.49      6.27
   26    9       500.00       6.00      500.00  0.99  0.74  0.99  0.52   0.86      0.58     16.86
   26   10       500.00       6.00      500.00  1.00  0.67  0.99  0.40   0.82      0.49      6.01
   26   11       500.00       6.00      500.00  0.86  0.98  0.84  0.94   0.92      0.78     14.27
   26   12       500.00       6.00      500.00  0.95  0.96  0.93  0.91   0.96      0.85      7.67
   26   13       500.00       6.00      500.00  0.98  0.87  0.96  0.82   0.92      0.79      5.18
   26   14       500.00       6.00      500.00  0.91  0.98  0.89  0.93   0.94      0.83      4.67
   26   15       500.00       6.00      500.00  0.98  0.91  0.96  0.86   0.94      0.83      2.78
   26   16       500.00       6.00      500.00  0.92  0.93  0.90  0.88   0.93      0.79      4.53
   26   17       500.00       6.00      500.00  0.96  0.89  0.94  0.84   0.92      0.79      1.86
   26   18       500.00       6.00      500.00  0.98  0.73  0.96  0.68   0.85      0.68      0.66
   26   19       500.00       6.00      500.00  0.95  0.92  0.92  0.87   0.93      0.80      1.84
   26   20       500.00       6.00      500.00  0.98  0.80  0.96  0.75   0.88      0.73      0.80
   26   21       500.00       6.00      500.00  0.99  0.73     *     -   0.85         -     25.28
   26   22       500.00       6.00      500.00  1.00  0.65     *     -   0.81         -     17.51
   26   23       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   24       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   25       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   26       500.00       6.00      500.00  1.00  0.65  0.82  0.49   0.80      0.42     81.96
   26   27       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   28       500.00       6.00      500.00  1.00  0.66  0.82  0.50   0.81      0.43     60.56
   26   29       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   30       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   31       500.00       6.00      500.00  0.99  0.74     *     -   0.86         -      9.37
   26   32       500.00       6.00      500.00  1.00  0.67     *     -   0.81         -      4.81
   26   33       500.00       6.00      500.00  0.96  0.79  0.89  0.73   0.87      0.65     61.20
   26   34       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   35       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   36       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   37       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   38       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   39       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   40       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   41       500.00       6.00      500.00     -     -     -     -      -         -         -
   26   42       500.00       6.00      500.00  0.99  0.74  0.57  0.43   0.86      0.12     19.66
   26   43       500.00       6.00      500.00  1.00  0.67  0.57  0.38   0.82      0.10     13.20
   26   44       500.00       6.00      500.00  0.99  0.74  0.57  0.43   0.86      0.12     21.81
   26   45       500.00       6.00      500.00  1.00  0.67  0.57  0.38   0.82      0.10     11.24
   26   46       500.00       6.00      500.00  0.99  0.74  0.99  0.52   0.86      0.58    160.61
   26   47       500.00       6.00      500.00  1.00  0.67  0.99  0.40   0.82      0.49     93.55
   26   48       500.00       6.00      500.00  0.99  0.74  0.89  0.65   0.86      0.59    224.50
   26   49       500.00       6.00      500.00  1.00  0.67  0.93  0.59   0.82      0.59     84.43
   26   50       500.00       6.00      500.00  0.98  0.97  0.97  0.92   0.97      0.89     41.80
   26   51       500.00       6.00      500.00  0.99  0.89  0.98  0.84   0.94      0.83     33.51
   26   52       500.00       6.00      500.00  0.99  0.75  0.60  0.45   0.86      0.16     53.04
   26   53       500.00       6.00      500.00  1.00  0.68  0.60  0.40   0.82      0.14     45.74
   27    1       500.00       6.00     1000.00  0.99  0.85  0.69  0.57   0.91      0.32     11.13
   27    2       500.00       6.00     1000.00  1.00  0.80  0.68  0.53   0.89      0.29      5.79
   27    3       500.00       6.00     1000.00  0.99  0.84  0.64  0.53   0.91      0.23     15.70
   27    4       500.00       6.00     1000.00  1.00  0.79  0.62  0.48   0.89      0.20      6.37
   27    5       500.00       6.00     1000.00  0.99  0.84  0.90  0.74   0.91      0.67     31.96
   27    6       500.00       6.00     1000.00  1.00  0.79  0.91  0.70   0.89      0.65     17.17
   27    7       500.00       6.00     1000.00  0.99  0.85  0.99  0.68   0.91      0.70     81.91
   27    8       500.00       6.00     1000.00  1.00  0.80  0.99  0.58   0.89      0.63     30.85
   27    9       500.00       6.00     1000.00  0.99  0.84  0.99  0.67   0.91      0.70     82.92
   27   10       500.00       6.00     1000.00  1.00  0.79  0.99  0.58   0.89      0.63     29.51
   27   11       500.00       6.00     1000.00  0.86  0.99  0.84  0.95   0.93      0.79     17.82
   27   12       500.00       6.00     1000.00  0.94  0.99  0.92  0.94   0.96      0.86     11.68
   27   13       500.00       6.00     1000.00  0.97  0.95  0.95  0.90   0.96      0.86      9.05
   27   14       500.00       6.00     1000.00  0.93  0.99  0.91  0.94   0.96      0.86      4.95
   27   15       500.00       6.00     1000.00  0.97  0.97  0.95  0.92   0.97      0.87      3.49
   27   16       500.00       6.00     1000.00  0.91  0.98  0.89  0.93   0.94      0.83      6.64
   27   17       500.00       6.00     1000.00  0.95  0.96  0.93  0.91   0.95      0.84      4.46
   27   18       500.00       6.00     1000.00  0.97  0.87  0.95  0.82   0.92      0.78      2.13
   27   19       500.00       6.00     1000.00  0.95  0.96  0.92  0.91   0.95      0.84      2.85
   27   20       500.00       6.00     1000.00  0.97  0.90  0.95  0.85   0.93      0.81      1.39
   27   21       500.00       6.00     1000.00  0.99  0.83     *     -   0.91         -     71.41
   27   22       500.00       6.00     1000.00  1.00  0.78     *     -   0.88         -     44.48
   27   23       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   24       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   25       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   26       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   27       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   28       500.00       6.00     1000.00  0.10  0.08  0.09  0.06   0.09      0.05  -9.90E-3
   27   29       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   30       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   31       500.00       6.00     1000.00  0.99  0.84     *     -   0.91         -     24.80
   27   32       500.00       6.00     1000.00  1.00  0.79     *     -   0.89         -     13.24
   27   33       500.00       6.00     1000.00  0.97  0.87  0.92  0.82   0.92      0.76    161.08
   27   34       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   35       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   36       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   37       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   38       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   39       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   40       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   41       500.00       6.00     1000.00     -     -     -     -      -         -         -
   27   42       500.00       6.00     1000.00  0.99  0.84  0.58  0.49   0.91      0.14     48.41
   27   43       500.00       6.00     1000.00  1.00  0.79  0.57  0.45   0.89      0.11     26.29
   27   44       500.00       6.00     1000.00  0.99  0.84  0.58  0.49   0.91      0.14     37.90
   27   45       500.00       6.00     1000.00  1.00  0.79  0.57  0.45   0.89      0.11     21.96
   27   46       500.00       6.00     1000.00  0.99  0.84  0.99  0.68   0.91      0.70    414.81
   27   47       500.00       6.00     1000.00  1.00  0.79  0.99  0.58   0.89      0.63    288.21
   27   48       500.00       6.00     1000.00  0.99  0.84  0.88  0.73   0.91      0.64    483.89
   27   49       500.00       6.00     1000.00  1.00  0.79  0.91  0.70   0.89      0.65    256.16
   27   50       500.00       6.00     1000.00  0.97  0.99  0.96  0.94   0.98      0.90     43.10
   27   51       500.00       6.00     1000.00  0.98  0.96  0.97  0.91   0.97      0.88     39.69
   27   52       500.00       6.00     1000.00  0.99  0.85  0.60  0.51   0.92      0.18     74.29
   27   53       500.00       6.00     1000.00  1.00  0.79  0.59  0.47   0.89      0.15     64.07

